Natural Vocabulary Emerges from Free-Form Annotations

We propose an approach for annotating object classes using free-form text written by undirected and untrained annotators. Free-form labeling is natural for annotators, they intuitively provide very specific and exhaustive labels, and no training stage is necessary. We first collect 729 labels on 15k images using 124 different annotators. Then we automatically enrich the structure of these free-form annotations by discovering a natural vocabulary of 4020 classes within them. This vocabulary represents the natural distribution of objects well and is learned directly from data, instead of being an educated guess done before collecting any labels. Hence, the natural vocabulary emerges from a large mass of free-form annotations. To do so, we (i) map the raw input strings to entities in an ontology of physical objects (which gives them an unambiguous meaning); and (ii) leverage inter-annotator co-occurrences, as well as biases and knowledge specific to individual annotators. Finally, we also automatically extract natural vocabularies of reduced size that have high object coverage while remaining specific. These reduced vocabularies represent the natural distribution of objects much better than commonly used predefined vocabularies. Moreover, they feature more uniform sample distribution over classes.

==> figures/data/5k+100_aus+10k+5k+100_hyd_spec_cover_600.csv <==
alpha,specificity,coverage
0.00,97.10907,98.48828
0.01,97.10907,98.48828
0.02,97.08808,98.50928
0.03,97.08808,98.50928
0.06,96.51080,99.09308
0.07,96.50078,99.10165
0.09,96.50050,99.10165
0.10,96.50008,99.10165
0.11,96.48950,99.11008
0.12,96.48950,99.11008
0.13,96.48059,99.11837
0.14,96.47934,99.11837
0.15,96.47920,99.11837
0.16,96.46986,99.12638
0.17,96.46986,99.12638
0.18,96.41411,99.17697
0.19,96.40087,99.18471
0.20,96.32119,99.25298
0.22,96.30713,99.25298
0.23,96.28389,99.26832
0.24,96.22965,99.30274
0.26,96.21462,99.31020
0.27,96.19708,99.31739
0.32,96.12263,99.34586
0.33,96.06192,99.38663
0.37,96.04523,99.39009
0.38,96.02311,99.39672
0.39,95.97611,99.43100
0.40,95.96612,99.43832
0.41,95.93321,99.43901
0.42,95.92403,99.45256
0.43,95.88534,99.47135
0.44,95.86267,99.47730
0.45,95.79727,99.49485
0.48,95.75083,99.50356
0.49,95.73584,99.52000
0.52,95.65717,99.52470
0.53,95.63985,99.54792
0.54,95.63650,99.55068
0.55,95.52510,99.58330
0.58,95.48527,99.58330
0.59,95.45311,99.59933
0.61,95.31444,99.62794
0.62,95.26580,99.65821
0.63,95.21593,99.66236
0.65,95.19068,99.67065
0.66,95.14563,99.67093
0.67,95.07798,99.69663
0.68,95.06079,99.69663
0.69,95.02802,99.69843
0.70,94.97294,99.70575
0.71,94.92958,99.71432
0.72,94.88030,99.72096
0.73,94.84837,99.72538
0.74,94.73947,99.74957
0.75,94.60633,99.76781
0.77,94.60011,99.77569
0.80,94.41052,99.82835
0.83,94.18921,99.84147
0.84,94.07004,99.84631
0.86,93.90295,99.86428
0.88,93.71798,99.86746
0.89,93.42104,99.87451
0.90,93.27491,99.88280
0.91,93.05767,99.88280
0.92,92.80047,99.89469
0.94,92.03617,99.90643
0.95,91.47152,99.90699
0.96,90.92499,99.91956
0.97,89.77495,99.92177
0.98,87.66696,99.95619
0.99,84.82039,99.96241
1.00,11.34263,100.00000


==> figures/data/5k+100_aus+10k+5k+100_hyd_spec_cover_80.csv <==
alpha,specificity,coverage
0.00,90.07601,77.58564
0.01,90.07601,77.58564
0.02,90.07601,77.58564
0.03,90.07601,77.58564
0.04,90.07601,77.58564
0.05,90.07601,77.58564
0.06,80.24772,86.77926
0.07,80.24772,86.77926
0.08,80.24772,86.77926
0.09,79.98447,87.02168
0.10,79.98447,87.02168
0.11,79.98447,87.02168
0.12,79.98447,87.02168
0.13,78.52841,88.48738
0.14,78.52841,88.48738
0.15,78.26916,88.72980
0.16,78.06692,88.92743
0.17,78.06692,88.92743
0.18,76.49476,90.42285
0.19,76.23002,90.66527
0.20,74.78456,91.91204
0.21,74.78456,91.91204
0.22,74.34510,92.13428
0.24,74.26795,92.37794
0.26,73.20565,93.85194
0.27,72.49153,94.30346
0.28,72.44991,94.30346
0.29,72.14477,94.30346
0.30,72.14477,94.30346
0.31,72.02123,94.30346
0.32,71.03049,95.12829
0.33,70.50905,95.12829
0.34,70.14831,95.44313
0.35,69.64491,95.82680
0.40,69.50641,96.00522
0.49,67.37651,96.35130
0.50,66.37371,96.69571
0.51,66.34269,96.69571
0.52,66.30138,96.69571
0.54,66.15677,96.85631
0.56,65.11177,96.98609
0.57,64.06002,97.25200
0.63,62.30443,97.41136
0.67,62.29961,97.41136
0.68,61.90206,97.41136
0.69,61.90206,97.41136
0.70,61.67477,97.41136
0.71,61.67477,97.41136
0.72,61.25934,97.41136
0.74,60.08968,97.64064
0.75,60.08968,97.64064
0.76,59.89605,97.64064
0.77,59.69873,97.64064
0.79,59.69873,97.64064
0.80,59.59983,97.80940
0.81,59.59983,97.80940
0.82,57.94152,97.92383
0.83,54.55343,98.51550
0.86,53.63148,98.60562
0.87,52.58460,98.75543
0.88,51.88536,98.79441
0.90,50.94035,98.84112
0.93,49.44155,98.95736
0.95,45.27266,98.97698
0.97,36.15260,99.27123
0.98,27.54606,99.41842


==> figures/data/5k+100_aus+10k+5k+100_hyd_spec_cover_coco.csv <==
specificity,coverage
29.83166,31.89643


==> figures/data/5k+100_aus+10k+5k+100_hyd_spec_cover_coco_stuff.csv <==
specificity,coverage
53.96246,75.43028


==> figures/data/5k+100_aus+10k+5k+100_hyd_spec_cover_oid.csv <==
specificity,coverage
74.31125,72.67136


==> figures/data/class_histogram_600.csv <==
rank, counts, kg_id, kg_name
0.00000,27112.00000,/m/07j7r,Tree
0.00167,26291.00000,/m/01bqvp,Sky
0.00334,22178.00000,/m/04yx4,Man
0.00501,19238.00000,/m/03q69,Hair
0.00668,18436.00000,/m/09qqq,Wall
0.00835,17787.00000,/m/0d4v4,Window
0.01002,16279.00000,/m/0cgh4,Building
0.01169,14233.00000,/m/03bt1vf,Woman
0.01336,13768.00000,/m/0k65p,Hand
0.01503,13643.00000,/m/08t9c_,Grass
0.01669,12849.00000,/m/0k0pj,Nose
0.01836,11320.00000,/m/014sv8,Eye
0.02003,10509.00000,/m/06gfj,Road
0.02170,9774.00000,/m/04bcr3,Table
0.02337,9680.00000,/m/039xj_,Ear
0.02504,9114.00000,/m/01g317,Person
0.02671,9029.00000,/m/04k84,Light
0.02838,8979.00000,/m/09t49,Leaf
0.03005,8816.00000,/m/0csby,Cloud
0.03172,8683.00000,/m/05s2s,Plants
0.03339,8455.00000,/m/01n4qj,Shirt
0.03506,8380.00000,/m/01mzpv,Chair
0.03673,8154.00000,/m/0k4j,Car
0.03840,7811.00000,/m/06rrc,Shoe
0.04007,7630.00000,/m/0838f,Water
0.04174,7159.00000,/m/0283dt1,Mouth
0.04341,7157.00000,/m/0l7_8,Floor
0.04508,7124.00000,/m/0jyfg,Glasses
0.04674,6457.00000,/m/02dgv,Door
0.04841,6336.00000,/m/07mhn,Trousers
0.05008,6151.00000,/m/013s93,T-shirt
0.05175,5396.00000,/m/0c9ph5,Flower
0.05342,5316.00000,/m/035r7c,Leg
0.05509,5151.00000,/m/02d46y,Cap
0.05676,4725.00000,/m/03ppgp,Pole dance
0.05843,4440.00000,/m/0n5v01m,Bag
0.06010,4078.00000,/m/0hg7b,Microphone
0.06177,4061.00000,/m/01cbzq,Rock
0.06344,3898.00000,/m/09cx8,Finger
0.06511,3682.00000,/m/06hyd,Roof
0.06678,3630.00000,/m/02wbm,Food
0.06845,3605.00000,/m/05zppz,Male
0.07012,3577.00000,/m/032b3c,Jacket
0.07179,3561.00000,/m/0blz9,Fence
0.07346,3335.00000,/m/02pkb8,Lady
0.07513,3249.00000,/m/0h9mv,Tire
0.07679,3246.00000,/m/02dl1y,Hat
0.07846,3234.00000,/m/09dv7,Soil
0.08013,3202.00000,/m/03jm5,House
0.08180,3172.00000,/m/083kv,Wire
0.08347,3098.00000,/m/01_m7,Column
0.08514,3026.00000,/m/04dr76w,Bottle
0.08681,3025.00000,/m/0gjkl,Watch
0.08848,2814.00000,/m/05r655,Girl
0.09015,2706.00000,/m/0dgw9r,Human
0.09182,2670.00000,/m/03120,Flag
0.09349,2529.00000,/m/01rkbr,Necktie
0.09516,2511.00000,/m/0fq0fnf,Plank
0.09683,2478.00000,/m/01c34b,Flooring
0.09850,2465.00000,/m/01d40f,Dress
0.10017,2450.00000,/m/09d_r,Mountain
0.10184,2445.00000,/m/06zsq,Sign
0.10351,2441.00000,/m/0641k,Paper
0.10518,2430.00000,/m/050gv4,Plate
0.10684,2429.00000,/m/0gqbt,Shrub
0.10851,2385.00000,/m/0jbk,Animal
0.11018,2326.00000,/m/0b5gs,Branch
0.11185,2319.00000,/m/01bl7v,Boy
0.11352,2198.00000,/m/01lynh,Stairs
0.11519,2185.00000,/m/07yv9,Vehicle
0.11686,2161.00000,/m/03rszm,Curtain
0.11853,2157.00000,/m/08jpwt,Light fixture
0.12020,2149.00000,/m/04hgtk,Head
0.12187,2126.00000,/m/0bt_c3,Book
0.12354,2109.00000,/m/06pj2k,Lips
0.12521,2044.00000,/m/01xygc,Coat
0.12688,2042.00000,/m/0brn2d,Field
0.12855,2004.00000,/m/0fly7,Jeans
0.13022,1961.00000,/m/033rq4,Street light
0.13189,1955.00000,/m/015p6,Bird
0.13356,1919.00000,/m/013_1c,Statue
0.13523,1836.00000,/m/01bfm9,Shorts
0.13689,1825.00000,/m/01n5jq,Poster
0.13856,1754.00000,/m/054_l,Mirror
0.14023,1742.00000,/m/019jd,Boat
0.14190,1728.00000,/m/029zz6,Display device
0.14357,1711.00000,/m/0dnr7,Textile
0.14524,1694.00000,/m/0zvk5,Helmet
0.14691,1659.00000,/m/0dnhy,Sidewalk
0.14858,1655.00000,/m/02zsn,Female
0.15025,1651.00000,/m/0199g,Bicycle
0.15192,1644.00000,/m/025dyy,Box
0.15359,1609.00000,/m/099fz,Sand
0.15526,1608.00000,/m/06z37_,Picture frame
0.15693,1607.00000,/m/0dv5r,Camera
0.15860,1596.00000,/m/0176mf,Belt
0.16027,1570.00000,/m/0138tl,Toy
0.16194,1516.00000,/m/01ttd6,Plant stem
0.16361,1516.00000,/m/0bt9lr,Dog
0.16528,1461.00000,/m/0ytgt,Child
0.16694,1460.00000,/m/01hh79,Landing
0.16861,1448.00000,/m/0342h,Guitar
0.17028,1444.00000,/m/025kyy,Forehead
0.17195,1438.00000,/m/083wq,Wheel
0.17362,1426.00000,/m/0m9cj,Banner
0.17529,1347.00000,/m/0711_5,Animal stall
0.17696,1331.00000,/m/0cvnqh,Bench
0.17863,1316.00000,/m/04kkgm,Bowl
0.18030,1299.00000,/m/050k8,Mobile phone
0.18197,1297.00000,/m/083vt,Wood
0.18364,1291.00000,/m/04_5sg,Hill
0.18531,1276.00000,/m/05qdh,Painting
0.18698,1275.00000,/m/015kr,Bridge
0.18865,1264.00000,/m/01c648,Laptop
0.19032,1253.00000,/m/09j2d,Clothing
0.19199,1237.00000,/m/0269r2s,Chain
0.19366,1230.00000,/m/02tcwp,Trunk
0.19533,1228.00000,/m/08gqpm,Cup
0.19699,1226.00000,/m/04xz_5,Blazer
0.19866,1181.00000,/m/02crq1,Couch
0.20033,1162.00000,/m/06_dn,Snow
0.20200,1139.00000,/m/01r546,Earring
0.20367,1109.00000,/m/0174n1,Glove
0.20534,1100.00000,/m/0j0w6,Boxing ring
0.20701,1097.00000,/m/01nq26,Sock
0.20868,1086.00000,/m/0jg24,Image
0.21035,1085.00000,/m/07k1x,Tool
0.21202,1051.00000,/m/0dzd8,Neck
0.21369,1045.00000,/m/01xyhv,Suit
0.21536,1028.00000,/m/03gfsp,Ceiling
0.21703,1021.00000,/m/017ftj,Sunglasses
0.21870,1020.00000,/m/0py2fl3,Guard rail
0.22037,1019.00000,/m/019b80,Sweater
0.22204,1015.00000,/m/0dzct,Face
0.22371,1004.00000,/m/07r04,Truck
0.22538,998.00000,/m/0dzf4,Arm
0.22705,955.00000,/m/015ll,Board game
0.22871,937.00000,/m/018xm,Ball
0.23038,926.00000,/m/0hnnb,Umbrella
0.23205,903.00000,/m/01yrx,Cat
0.23372,900.00000,/m/04_5hy,Stage
0.23539,899.00000,/m/0dxlf,Grilling
0.23706,887.00000,/m/01c8br,Street
0.23873,887.00000,/m/0k1tl,Pen
0.24040,876.00000,/m/06q74,Ship
0.24207,871.00000,/m/0bm8qyq,Thoroughfare
0.24374,870.00000,/m/02h19r,Scarf
0.24541,867.00000,/m/0cqrz,Fishing rod
0.24708,861.00000,/m/09w9qp,Pipe
0.24875,855.00000,/m/04_sv,Motorcycle
0.25042,851.00000,/m/01fdzj,Tower
0.25209,849.00000,/m/06z_nw,Tail
0.25376,841.00000,/m/01jfm_,Vehicle registration plate
0.25543,841.00000,/m/01bjv,Bus
0.25710,827.00000,/m/01n5cy,Carpet
0.25876,818.00000,/m/0n68_,Structure
0.26043,809.00000,/m/03vt0,Insect
0.26210,792.00000,/m/04x0wb,Handle
0.26377,791.00000,/m/01xc8d,Rope
0.26544,788.00000,/m/03gx245,Top
0.26711,784.00000,/m/04szw,Musical instrument
0.26878,759.00000,/m/015h_t,Beard
0.27045,753.00000,/m/01j61q,Tent
0.27212,752.00000,/m/02_n6y,Goggles
0.27379,732.00000,/m/01llwg,Necklace
0.27546,732.00000,/m/02xwb,Fruit
0.27713,731.00000,/m/0f4s2w,Vegetable
0.27880,721.00000,/m/0f9swq,Chin
0.28047,718.00000,/m/0cmx8,Spoon
0.28214,717.00000,/m/0jnvp,Infant
0.28381,714.00000,/m/0cfpc,Loudspeaker
0.28548,713.00000,/m/01tysc,Hockey stick
0.28715,700.00000,/m/01x3z,Clock
0.28881,689.00000,/m/083s2,Wing
0.29048,686.00000,/m/027n3_,Eyebrow
0.29215,684.00000,/m/06msq,Sculpture
0.29382,674.00000,/m/0dwx7,Logo
0.29549,673.00000,/m/01s_bn,Button
0.29716,673.00000,/m/03qpft,Podium
0.29883,666.00000,/m/037p5b,Cheek
0.30050,651.00000,/m/0dkw5,Machine
0.30217,647.00000,/m/0bjyj5,Waste container
0.30384,642.00000,/m/07jdr,Train
0.30551,638.00000,/m/015qff,Traffic light
0.30718,631.00000,/m/026t6,Drum
0.30885,592.00000,/m/01m2v,Computer keyboard
0.31052,591.00000,/m/05bhnr,Sweatshirt
0.31219,589.00000,/m/054yc0,Cannabis
0.31386,576.00000,/m/02mp9v,Mat
0.31553,571.00000,/m/0cdl1,Palm trees
0.31720,569.00000,/m/0ch_cf,Fish
0.31886,558.00000,/m/016q19,Petal
0.32053,557.00000,/m/0263qm,Headlamp
0.32220,552.00000,/m/02p1fkx,Text messaging
0.32387,552.00000,/m/080hkjn,Handbag
0.32554,552.00000,/m/02p0tk3,Human body
0.32721,551.00000,/m/01m3v,Computer
0.32888,550.00000,/m/09xbm8,Book cover
0.33055,543.00000,/m/09j5n,Footwear
0.33222,542.00000,/m/03c79,Gate
0.33389,539.00000,/m/0jjw,Art
0.33556,535.00000,/m/02wv6h6,Skirt
0.33723,530.00000,/m/068jd,Photograph
0.33890,525.00000,/m/03k3r,Horse
0.34057,522.00000,/m/034c16,Pillow
0.34224,522.00000,/m/05229,Musical ensemble
0.34391,521.00000,/m/01vk9q,Track
0.34558,519.00000,/m/0642b4,Cupboard
0.34725,517.00000,/m/024bm,Cable television
0.34891,507.00000,/m/0h2r6,Van
0.35058,503.00000,/m/01ft8k,Shadow
0.35225,500.00000,/m/01z562,Basket
0.35392,497.00000,/m/01llx7,Bracelet
0.35559,497.00000,/m/0118n_9r,Water bottle
0.35726,481.00000,/m/01n6fd,Shed
0.35893,479.00000,/m/03ssj5,Bed
0.36060,471.00000,/m/0k5j,Aircraft
0.36227,467.00000,/m/02qdwbp,Net
0.36394,464.00000,/m/01b638,Boot
0.36561,459.00000,/m/01940j,Backpack
0.36728,458.00000,/m/01rfz,Celebrity
0.36895,458.00000,/m/032rk,Gun
0.37062,455.00000,/m/01748f,Balcony
0.37229,454.00000,/m/011s0,Advertising
0.37396,453.00000,/m/05rj2,Playing card
0.37563,453.00000,/m/02q08p0,Dish
0.37730,452.00000,/m/06m_p,Sun
0.37896,450.00000,/m/02522,Computer monitor
0.38063,449.00000,/m/01lrnl,Windshield
0.38230,448.00000,/m/01j51,Balloon
0.38397,447.00000,/m/09jfs,Uniform
0.38564,444.00000,/m/06npx,Sea
0.38731,442.00000,/m/07c52,Television
0.38898,441.00000,/m/01nn4f,Tray
0.39065,434.00000,/m/01b7fy,Headphones
0.39232,429.00000,/m/01y9k5,Desk
0.39399,429.00000,/m/0fw86,Tap dance
0.39566,427.00000,/m/0410w_v,Hurdle
0.39733,427.00000,/m/0dt3t,Fork
0.39900,422.00000,/m/01_v7j,Identity document
0.40067,414.00000,/m/0250x,Costume
0.40234,401.00000,/m/0c06p,Candle
0.40401,400.00000,/m/01qr50,Mud
0.40568,400.00000,/m/01s77c,Ribbon
0.40735,399.00000,/m/05czz6l,Airplane
0.40902,396.00000,/m/03qtwd,Crowd
0.41068,393.00000,/m/031n1,Foot
0.41235,392.00000,/m/06cnp,River
0.41402,385.00000,/m/0gjbg72,Shelf
0.41569,385.00000,/m/03hqlh,Trunk
0.41736,382.00000,/m/0fm3zh,Flowerpot
0.41903,379.00000,/m/02x984l,Fan
0.42070,375.00000,/m/03b6_4,Steering wheel
0.42237,374.00000,/m/021w6f,Tile
0.42404,370.00000,/m/0167gd,Doll
0.42571,369.00000,/m/04ctx,Knife
0.42738,369.00000,/m/06ht1,Room
0.42905,367.00000,/m/01jk_4,Chimney
0.43072,366.00000,/m/01g0g,Brick
0.43239,361.00000,/m/04scj,Meat
0.43406,347.00000,/m/01c4rd,Beak
0.43573,347.00000,/m/01mqdt,Traffic sign
0.43740,345.00000,/m/02_41,Fire
0.43907,342.00000,/m/01kr41,Mask
0.44073,342.00000,/m/019mbd,Antenna
0.44240,340.00000,/m/06hwcd,Dress shirt
0.44407,339.00000,/m/052919,Wristband
0.44574,339.00000,/m/05677z,Tablecloth
0.44741,336.00000,/m/0by2r,Bud
0.44908,330.00000,/m/0fszt,Cake
0.45075,330.00000,/m/039jq,Glass
0.45242,329.00000,/m/02zr8,Forest
0.45409,329.00000,/m/01ssh5,Shoulder
0.45576,324.00000,/m/011q46kg,Container
0.45743,323.00000,/m/05kq4,Ocean
0.45910,322.00000,/m/01v50j,Crane
0.46077,321.00000,/m/047vmg8,Rim
0.46244,319.00000,/m/04mygm,Bed sheet
0.46411,316.00000,/m/01zfyk,Bucket
0.46578,312.00000,/m/025xf_8,Microphone stand
0.46745,312.00000,/m/03nfch,Sandal
0.46912,310.00000,/m/0dpvm,Arch
0.47078,309.00000,/m/06d_3,Rail transport
0.47245,301.00000,/m/09728,Bread
0.47412,299.00000,/m/09ddx,Duck
0.47579,296.00000,/m/012w5l,Ladder
0.47746,296.00000,/m/0b3yr,Beach
0.47913,295.00000,/m/0cyf8,Butterfly
0.48080,287.00000,/m/0hndl,Shade
0.48247,287.00000,/m/09kjlm,Sneakers
0.48414,283.00000,/m/01r_pn,Race track
0.48581,281.00000,/m/041n9v,Frock
0.48748,280.00000,/m/07p_zw,Handrail
0.48915,275.00000,/m/02bqth,Vault
0.49082,269.00000,/m/01knjb,Billboard
0.49249,261.00000,/m/08vtlt,Yam
0.49416,260.00000,/m/02mnkq,Bumper
0.49583,259.00000,/m/020lf,Computer mouse
0.49750,256.00000,/m/01n32,City
0.49917,255.00000,/m/023j4r,Nail
0.50083,247.00000,/m/03cny9,Badge
0.50250,246.00000,/m/06nmjv,Dirt road
0.50417,246.00000,/m/083kb,Weapon
0.50584,245.00000,/m/0dfgf,Feather
0.50751,244.00000,/m/09ddf,Symbol
0.50918,240.00000,/m/04lzmz,Strap
0.51085,239.00000,/m/0x181c6,Jar
0.51252,235.00000,/m/04w7nv,Overhead power line
0.51419,235.00000,/m/07j2f,Tattoo
0.51586,232.00000,/m/091410,Collar
0.51753,231.00000,/m/02csf,Drawing
0.51920,231.00000,/m/02ljgl,Monument
0.52087,229.00000,/m/03v5tg,Drinking straw
0.52254,228.00000,/m/025sk5n,Tin
0.52421,227.00000,/m/089sv1,Facial tissue
0.52588,227.00000,/m/06q40,Smoke
0.52755,227.00000,/m/01jm2n,Walkway
0.52922,226.00000,/m/06ycgh,Projection screen
0.53088,224.00000,/m/02mk9,Engine
0.53255,223.00000,/m/025wky1,Air conditioning
0.53422,223.00000,/m/0bbmgb,Airport apron
0.53589,221.00000,/m/07sk94,Headband
0.53756,218.00000,/m/0220r2,Fountain
0.53923,218.00000,/m/04h4w,Lake
0.54090,216.00000,/m/0162_1,Towel
0.54257,215.00000,/m/03mcpy,Blanket
0.54424,215.00000,/m/05c0n6k,Label
0.54591,214.00000,/m/02jvh9,Mug
0.54758,212.00000,/m/04n7h66,Name tag
0.54925,211.00000,/m/0192g7,Barque
0.55092,211.00000,/m/0cpk7,Incandescent light bulb
0.55259,209.00000,/m/05r5c,Piano
0.55426,207.00000,/m/0hhdb,Shopping
0.55593,202.00000,/m/0crf4xx,Projector
0.55760,200.00000,/m/05fwb,Number
0.55927,200.00000,/m/0grqz,Sauce
0.56093,199.00000,/m/04jjh,Letter
0.56260,198.00000,/m/08yp1s,Hut
0.56427,197.00000,/m/025nd,Christmas tree
0.56594,197.00000,/m/0bh9flk,Tablet computer
0.56761,194.00000,/m/03dnzn,Bathtub
0.56928,193.00000,/m/09ct_,Helicopter
0.57095,192.00000,/m/07cmd,Tank
0.57262,192.00000,/m/058sv,Magazine
0.57429,192.00000,/m/0174g1,Cushion
0.57596,190.00000,/m/02s195,Vase
0.57763,189.00000,/m/02ws6z,Chandelier
0.57930,189.00000,/m/02chd9,Brush
0.58097,187.00000,/m/026lrs,Napkin
0.58264,184.00000,/m/02w3hl,Award
0.58431,182.00000,/m/079cl,Skyscraper
0.58598,182.00000,/m/033lpr,Audience
0.58765,181.00000,/m/02jz0l,Tap
0.58932,181.00000,/m/02kvytt,Yarn
0.59098,179.00000,/m/022ch,Cross
0.59265,178.00000,/m/03m7x8,Electric switchboard
0.59432,177.00000,/m/0216vm,Slipper
0.59599,174.00000,/m/03q5c7,Saucer
0.59766,173.00000,/m/016vv0,Notebook
0.59933,172.00000,/m/099md,Soldier
0.60100,171.00000,/m/027xhm0,Wood flooring
0.60267,171.00000,/m/07j87,Tomato
0.60434,171.00000,/m/018p4k,Cart
0.60601,169.00000,/m/02sb4j,Blouse
0.60768,168.00000,/m/03vtj,Ice
0.60935,167.00000,/m/0b3fp9,Countertop
0.61102,166.00000,/m/01vm1p,Elbow
0.61269,165.00000,/m/03bzp0,Cone
0.61436,165.00000,/m/015_x,Cue sports
0.61603,164.00000,/m/06m11,Rose
0.61770,164.00000,/m/01xq0k1,Cattle
0.61937,161.00000,/m/0bmz2,Electrical cable
0.62104,159.00000,/m/09jc2n,Human back
0.62270,158.00000,/m/06ngk,Star
0.62437,157.00000,/m/03c7gz,Door handle
0.62604,157.00000,/m/01vz91,Theatrical scenery
0.62771,157.00000,/m/01wb7,Church
0.62938,156.00000,/m/02jnhm,Steel and tin cans
0.63105,155.00000,/m/0bysjw,Stone wall
0.63272,154.00000,/m/06_xp3t,Nissan Leaf
0.63439,154.00000,/m/02vzx9,Player
0.63606,153.00000,/m/040b_t,Refrigerator
0.63773,153.00000,/m/0ctrp,Sport utility vehicle
0.63940,152.00000,/m/0215n,Cartoon
0.64107,152.00000,/m/019swr,Knee
0.64274,152.00000,/m/03scnj,Line
0.64441,152.00000,/m/02h9bf,Hood
0.64608,152.00000,/m/01z1kdw,Juice
0.64775,152.00000,/m/02ll1_,Lock and key
0.64942,151.00000,/m/04t7l,Metal
0.65109,150.00000,/m/0d8lm,String instrument
0.65275,147.00000,/m/01nz0z,Bar
0.65442,147.00000,/m/07gql,Trumpet
0.65609,147.00000,/m/07cx4,Telephone
0.65776,145.00000,/m/023kp2,Paw
0.65943,145.00000,/m/03_qm,Jeep
0.66110,143.00000,/m/05z87,Plastic
0.66277,143.00000,/m/04n4x,Lens
0.66444,142.00000,/m/02417f,Windscreen wiper
0.66611,141.00000,/m/08hvt4,Jug
0.66778,140.00000,/m/019cfy,Stadium
0.66945,139.00000,/m/07kfm,Trolley
0.67112,139.00000,/m/07sh0l,Locket
0.67279,138.00000,/m/016br2,Dome
0.67446,137.00000,/m/05y4t,Paint
0.67613,136.00000,/m/05zsy,Pumpkin
0.67780,135.00000,/m/03xnm0,Bangle
0.67947,135.00000,/m/01nblt,Apartment
0.68114,134.00000,/m/03pj6l,Ski pole
0.68280,134.00000,/m/031b6r,Window blind
0.68447,132.00000,/m/034wh,Graffiti
0.68614,132.00000,/m/07vvqb,Awning
0.68781,132.00000,/m/07y_7,Violin
0.68948,132.00000,/m/01qd72,Apples
0.69115,132.00000,/m/0d84n,Gift
0.69282,131.00000,/m/0cyfs,Parachute
0.69449,131.00000,/m/0f748,Apron
0.69616,131.00000,/m/01bmhj,Thumb
0.69783,131.00000,/m/02vx4,Football
0.69950,130.00000,/m/02p6k8p,Flower bouquet
0.70117,129.00000,/m/03bbps,AC power plugs and sockets
0.70284,128.00000,/m/02lts,Electricity
0.70451,128.00000,/m/04kwhq,Christmas ornament
0.70618,127.00000,/m/04lmyz,Horn
0.70785,127.00000,/m/033cnk,Egg
0.70952,125.00000,/m/0nl46,Crown
0.71119,124.00000,/m/0fjkt,Tongue
0.71285,124.00000,/m/024gjb,Menu
0.71452,124.00000,/m/014xcs,Pedestrian crossing
0.71619,123.00000,/m/09k76,Cigarette
0.71786,123.00000,/m/027xyl,Baseball cap
0.71953,121.00000,/m/04rd7,Mural
0.72120,121.00000,/m/0gm28,Candy
0.72287,120.00000,/m/09p3jz,Curb
0.72454,119.00000,/m/05jnl,Newspaper
0.72621,118.00000,/m/09y71y,Nameplate
0.72788,118.00000,/m/06y5r,Sword
0.72955,117.00000,/m/06q4q4,Shutter
0.73122,117.00000,/m/063w2,Pencil
0.73289,117.00000,/m/06k2mb,High-heeled shoe
0.73456,116.00000,/m/05gqfk,Plastic bag
0.73623,116.00000,/m/052sf,Mushroom
0.73790,116.00000,/m/078jl,Snakes
0.73957,115.00000,/m/0ksls,Clothes hanger
0.74124,114.00000,/m/016b3m,Gravel
0.74290,114.00000,/m/04h7h,Lighthouse
0.74457,114.00000,/m/05p368,Pin
0.74624,113.00000,/m/0d5gx,Castle
0.74791,113.00000,/m/025rw19,Iron
0.74958,113.00000,/m/06y67,Surface
0.75125,113.00000,/m/0130jx,Sink
0.75292,113.00000,/m/08pbxl,Monkey
0.75459,113.00000,/m/01h3n,Bee
0.75626,112.00000,/m/01qdbn,Bicycle pedal
0.75793,112.00000,/m/05ykl4,Ornament
0.75960,111.00000,/m/03bwz1j,Seashell
0.76127,110.00000,/m/0cxn2,Ice cream
0.76294,108.00000,/m/01sdr3,Hubcap
0.76461,108.00000,/m/0gs32y,Land lot
0.76628,108.00000,/m/0qjjc,Remote control
0.76795,107.00000,/m/0bp_2p,Gown
0.76962,107.00000,/m/02ppnm,Stove
0.77129,106.00000,/m/0317s,Flag of the United States
0.77295,106.00000,/m/04m4nf,Brook trout
0.77462,106.00000,/m/09tvcd,Wine glass
0.77629,106.00000,/m/0b03ql,Canopy
0.77796,105.00000,/m/04bct1,Chest
0.77963,105.00000,/m/04wv_,Moon
0.78130,105.00000,/m/0dj75,Onion
0.78297,104.00000,/m/020yd1,Medal
0.78464,102.00000,/m/01nl4x,Fire extinguisher
0.78631,102.00000,/m/03ylns,Baby transport
0.78798,101.00000,/m/01v327,Lawn
0.78965,101.00000,/m/074cq5,Lid
0.79132,101.00000,/m/075nhf,Cardboard box
0.79299,101.00000,/m/04_tb,Map
0.79466,101.00000,/m/0395lw,Bell
0.79633,101.00000,/m/01dws,Bear
0.79800,100.00000,/m/0dnmd,Paper clip
0.79967,100.00000,/m/0dw_m,Brunch
0.80134,99.00000,/m/02zg_,Fin
0.80301,99.00000,/m/01l7qd,Whiskers
0.80467,98.00000,/m/016nqt,Twig
0.80634,98.00000,/m/03txqz,Weighing scale
0.80801,98.00000,/m/0qmmr,Wheelchair
0.80968,97.00000,/m/02rv880,Foundation
0.81135,97.00000,/m/0f7gy,Cabinet
0.81302,96.00000,/m/073bxn,Tripod
0.81469,96.00000,/m/0bby24z,Moustache
0.81636,96.00000,/m/04rlf,Music
0.81803,95.00000,/m/049d8b,Computer case
0.81970,95.00000,/m/01dc9n,Chapman Stick
0.82137,95.00000,/m/0bg7b,Shield
0.82304,94.00000,/m/0dvvc,Desktop computer
0.82471,94.00000,/m/081qc,Wine
0.82638,93.00000,/m/02q_rh6,Cleat
0.82805,93.00000,/m/01tv9,Cream
0.82972,93.00000,/m/01h44,Bat
0.83139,93.00000,/m/03q7pgh,cardboard
0.83306,93.00000,/m/011k07,Tortoise
0.83472,93.00000,/m/01_5g,Chopsticks
0.83639,93.00000,/m/046v6z,Corduroy
0.83806,93.00000,/m/0bwd_0j,Elephant
0.83973,93.00000,/m/09k_b,Lemon
0.84140,92.00000,/m/02p0sll,Wave
0.84307,92.00000,/m/0195fx,Rapid transit
0.84474,92.00000,/m/0200ds,Belly dance
0.84641,91.00000,/m/0cnmr,Fur
0.84808,91.00000,/m/01s0vc,Zipper
0.84975,91.00000,/m/01xxn0,Hedge
0.85142,90.00000,/m/01phq4,Pier
0.85309,88.00000,/m/02p01q,File
0.85476,88.00000,/m/025rhd,Pocket
0.85643,88.00000,/m/0413y3,Mesh
0.85810,88.00000,/m/01nkt,Cheese
0.85977,88.00000,/m/09kmb,Spider
0.86144,87.00000,/m/030l0j,Bleach
0.86311,87.00000,/m/01k5yg,Robe
0.86477,86.00000,/m/03__z0,Bookcase
0.86644,86.00000,/m/07fbm7,Strawberry
0.86811,86.00000,/m/07ppk6,Work of art
0.86978,86.00000,/m/09kx5,Deer
0.87145,85.00000,/m/01lsmm,Scissors
0.87312,85.00000,/m/0grw1,Salad
0.87479,85.00000,/m/020vl,Chocolate
0.87646,83.00000,/m/0flg6,Root
0.87813,83.00000,/m/02cwm,Design
0.87980,83.00000,/m/015wzt,Chart
0.88147,83.00000,/m/01krjr,Pendant
0.88314,83.00000,/m/06_fw,Skateboard
0.88481,82.00000,/m/01g3x7,Bow and arrow
0.88648,82.00000,/m/0j2kx,Waterfall
0.88815,82.00000,/m/03218s,Dock
0.88982,81.00000,/m/02xf10,Ramp
0.89149,80.00000,/m/0568x1,Permanent account number
0.89316,80.00000,/m/01l0mw,Home
0.89482,80.00000,/m/07glzq,Sketch
0.89649,80.00000,/m/019nj4,Smile
0.89816,79.00000,/m/06_4_k,Cage
0.89983,79.00000,/m/0k05r,Court
0.90150,79.00000,/m/02gw_5,Beanie
0.90317,79.00000,/m/02df64,Hood
0.90484,79.00000,/m/09l65,Singer
0.90651,79.00000,/m/02zn6n,Barrel
0.90818,79.00000,/m/01599,Beer
0.90985,78.00000,/m/03bxt6z,Runway
0.91152,78.00000,/m/07bgp,Sheep
0.91319,78.00000,/m/03bk1,Giraffe
0.91486,78.00000,/m/03p1r4,Cupcake
0.91653,78.00000,/m/02kdvj,Blackboard
0.91820,78.00000,/m/05b97g,Sticker
0.91987,77.00000,/m/0dl83,Arrow
0.92154,77.00000,/m/03psdn,Mast
0.92321,77.00000,/m/06z0n,Sunlight
0.92487,77.00000,/m/053wn,Maize
0.92654,76.00000,/g/11b6b9574f,Packet boat
0.92821,76.00000,/m/0388q,Grape
0.92988,76.00000,/m/0b48hv,Rainbow
0.93155,76.00000,/m/056hj1,Headscarf
0.93322,76.00000,/m/016xt7,Spoke
0.93489,76.00000,/m/01k0mv,Road surface
0.93656,76.00000,/m/0184rb,Pond
0.93823,75.00000,/m/04tdh,Marble
0.93990,75.00000,/m/02l215,Reflection
0.94157,75.00000,/m/0cd3bj,Chain-link fencing
0.94324,74.00000,/m/089mxq,Glass bottle
0.94491,74.00000,/m/0fqfqc,Drawer
0.94658,74.00000,/m/0gl2ny2,Football player
0.94825,74.00000,/m/02yj3w,Beam
0.94992,74.00000,/m/06ncr,Saxophone
0.95159,74.00000,/m/061hd_,Infant bed
0.95326,74.00000,/g/11bc5yhfnk,Carrot
0.95492,74.00000,/m/071qp,Squirrel
0.95659,74.00000,/m/0cdn1,Hamburger
0.95826,73.00000,/m/08l44y,Garage
0.95993,72.00000,/m/03x3bw,Sewing needle
0.96160,72.00000,/m/0m95s,Lace
0.96327,71.00000,/m/0f8sw,Cherry
0.96494,71.00000,/m/025znc,Flip-flops
0.96661,71.00000,/m/07clx,Tea
0.96828,70.00000,/m/029bxz,Oven
0.96995,70.00000,/m/01czv3,Fortification
0.97162,70.00000,/m/09ld4,Frog
0.97329,69.00000,/m/0268t21,Car seat
0.97496,69.00000,/m/0g2z8,Fog
0.97663,69.00000,/m/01fnck,Waste
0.97830,68.00000,/m/0583b1,Barricade
0.97997,68.00000,/m/0286h_,Bow tie
0.98164,68.00000,/m/03m9d0z,Wind
0.98331,68.00000,/m/03h_4m,Cylinder
0.98497,68.00000,/m/01sdv7,Vest
0.98664,66.00000,/m/03n9vx,Double-decker bus
0.98831,66.00000,/m/01j04m,Thigh
0.98998,66.00000,/m/01nvr_,Bulletin board
0.99165,64.00000,/m/02x7rh,Muffler
0.99332,64.00000,/m/0148xv,Hanging
0.99499,64.00000,/m/03krj,Handball
0.99666,64.00000,/m/03w43x,Wallpaper
0.99833,63.00000,/m/01b958,Scaffolding
1.00000,63.00000,/m/0cyhj_,Orange


==> figures/data/class_histogram_80.csv <==
rank, counts, kg_id, kg_name
0.00000,88194.00000,/m/01jwgf,Product
0.01266,28913.00000,/m/07j7r,Tree
0.02532,26291.00000,/m/01bqvp,Sky
0.03797,23033.00000,/m/04yx4,Man
0.05063,22649.00000,/m/0cgh4,Building
0.06329,20192.00000,/m/03q69,Hair
0.07595,19822.00000,/m/01g317,Person
0.08861,18436.00000,/m/09qqq,Wall
0.10127,18236.00000,/m/0d4v4,Window
0.11392,14233.00000,/m/03bt1vf,Woman
0.12658,13768.00000,/m/0k65p,Hand
0.13924,13656.00000,/m/05s2s,Plants
0.15190,13643.00000,/m/08t9c_,Grass
0.16456,12849.00000,/m/0k0pj,Nose
0.17722,11886.00000,/m/06gfj,Road
0.18987,11320.00000,/m/014sv8,Eye
0.20253,10574.00000,/m/01n4qj,Shirt
0.21519,10203.00000,/m/04bcr3,Table
0.22785,9680.00000,/m/039xj_,Ear
0.24051,9663.00000,/m/04k84,Light
0.25316,9628.00000,/m/02wbm,Food
0.26582,9332.00000,/m/06rrc,Shoe
0.27848,9113.00000,/m/0k4j,Car
0.29114,8979.00000,/m/09t49,Leaf
0.30380,8816.00000,/m/0csby,Cloud
0.31646,8380.00000,/m/01mzpv,Chair
0.32911,8145.00000,/m/0jyfg,Glasses
0.34177,7630.00000,/m/0838f,Water
0.35443,7159.00000,/m/0283dt1,Mouth
0.36709,7157.00000,/m/0l7_8,Floor
0.37975,6681.00000,/m/04hgtk,Head
0.39241,6614.00000,/m/02dgv,Door
0.40506,6336.00000,/m/07mhn,Trousers
0.41772,6248.00000,/m/0c9ph5,Flower
0.43038,6151.00000,/m/013s93,T-shirt
0.44304,5775.00000,/m/035r7c,Leg
0.45570,5451.00000,/m/0n5v01m,Bag
0.46835,5353.00000,/m/02d46y,Cap
0.48101,4803.00000,/m/032b3c,Jacket
0.49367,4725.00000,/m/03ppgp,Pole dance
0.50633,4284.00000,/m/09cx8,Finger
0.51899,4250.00000,/m/01cbzq,Rock
0.53165,4078.00000,/m/0hg7b,Microphone
0.54430,3850.00000,/m/01c34b,Flooring
0.55696,3682.00000,/m/06hyd,Roof
0.56962,3605.00000,/m/05zppz,Male
0.58228,3597.00000,/m/04dr76w,Bottle
0.59494,3561.00000,/m/0blz9,Fence
0.60759,3335.00000,/m/02pkb8,Lady
0.62025,3249.00000,/m/0h9mv,Tire
0.63291,3246.00000,/m/02dl1y,Hat
0.64557,3234.00000,/m/09dv7,Soil
0.65823,3202.00000,/m/03jm5,House
0.67089,3172.00000,/m/083kv,Wire
0.68354,3098.00000,/m/01_m7,Column
0.69620,3025.00000,/m/0gjkl,Watch
0.70886,2853.00000,/m/01d40f,Dress
0.72152,2814.00000,/m/05r655,Girl
0.73418,2792.00000,/m/06zsq,Sign
0.74684,2776.00000,/m/03120,Flag
0.75949,2706.00000,/m/0dgw9r,Human
0.77215,2676.00000,/m/0bt_c3,Book
0.78481,2668.00000,/m/0641k,Paper
0.79747,2529.00000,/m/01rkbr,Necktie
0.81013,2520.00000,/m/0gqbt,Shrub
0.82278,2511.00000,/m/0fq0fnf,Plank
0.83544,2450.00000,/m/09d_r,Mountain
0.84810,2430.00000,/m/050gv4,Plate
0.86076,2424.00000,/m/0b5gs,Branch
0.87342,2346.00000,/m/08jpwt,Light fixture
0.88608,2319.00000,/m/01bl7v,Boy
0.89873,2198.00000,/m/01lynh,Stairs
0.91139,2161.00000,/m/03rszm,Curtain
0.92405,2109.00000,/m/06pj2k,Lips
0.93671,2044.00000,/m/01xygc,Coat
0.94937,2042.00000,/m/0brn2d,Field
0.96203,2004.00000,/m/0fly7,Jeans
0.97468,1961.00000,/m/033rq4,Street light
0.98734,1919.00000,/m/013_1c,Statue
1.00000,1825.00000,/m/01n5jq,Poster


==> figures/data/class_histogram_full_4020.csv <==
rank, counts, kg_id, kg_name
0.00000,27023.00000,/m/07j7r,Tree
0.00025,26291.00000,/m/01bqvp,Sky
0.00050,22085.00000,/m/04yx4,Man
0.00075,18920.00000,/m/03q69,Hair
0.00100,18436.00000,/m/09qqq,Wall
0.00124,17750.00000,/m/0d4v4,Window
0.00149,15190.00000,/m/0cgh4,Building
0.00174,14162.00000,/m/03bt1vf,Woman
0.00199,13724.00000,/m/0k65p,Hand
0.00224,13624.00000,/m/08t9c_,Grass
0.00249,12823.00000,/m/0k0pj,Nose
0.00274,11311.00000,/m/014sv8,Eye
0.00299,10429.00000,/m/06gfj,Road
0.00323,9703.00000,/m/04bcr3,Table
0.00348,9680.00000,/m/039xj_,Ear
0.00373,9029.00000,/m/04k84,Light
0.00398,8957.00000,/m/09t49,Leaf
0.00423,8816.00000,/m/0csby,Cloud
0.00448,8322.00000,/m/01n4qj,Shirt
0.00473,8314.00000,/m/01mzpv,Chair
0.00498,7756.00000,/m/06rrc,Shoe
0.00523,7737.00000,/m/0k4j,Car
0.00547,7614.00000,/m/01g317,Person
0.00572,7607.00000,/m/0838f,Water
0.00597,7301.00000,/m/05s2s,Plants
0.00622,7159.00000,/m/0283dt1,Mouth
0.00647,7157.00000,/m/0l7_8,Floor
0.00672,7124.00000,/m/0jyfg,Glasses
0.00697,6379.00000,/m/02dgv,Door
0.00722,6263.00000,/m/07mhn,Trousers
0.00746,6151.00000,/m/013s93,T-shirt
0.00771,5316.00000,/m/035r7c,Leg
0.00796,5139.00000,/m/0c9ph5,Flower
0.00821,5138.00000,/m/02d46y,Cap
0.00846,4725.00000,/m/03ppgp,Pole dance
0.00871,4413.00000,/m/0n5v01m,Bag
0.00896,4066.00000,/m/0hg7b,Microphone
0.00921,3994.00000,/m/01cbzq,Rock
0.00946,3898.00000,/m/09cx8,Finger
0.00970,3682.00000,/m/06hyd,Roof
0.00995,3602.00000,/m/05zppz,Male
0.01020,3537.00000,/m/032b3c,Jacket
0.01045,3510.00000,/m/0blz9,Fence
0.01070,3335.00000,/m/02pkb8,Lady
0.01095,3236.00000,/m/0h9mv,Tire
0.01120,3234.00000,/m/09dv7,Soil
0.01145,3196.00000,/m/03jm5,House
0.01169,3172.00000,/m/083kv,Wire
0.01194,3149.00000,/m/02dl1y,Hat
0.01219,3098.00000,/m/01_m7,Column
0.01244,2989.00000,/m/0gjkl,Watch
0.01269,2960.00000,/m/04dr76w,Bottle
0.01294,2810.00000,/m/05r655,Girl
0.01319,2706.00000,/m/0dgw9r,Human
0.01344,2670.00000,/m/03120,Flag
0.01368,2528.00000,/m/01rkbr,Necktie
0.01393,2511.00000,/m/0fq0fnf,Plank
0.01418,2449.00000,/m/01d40f,Dress
0.01443,2445.00000,/m/06zsq,Sign
0.01468,2430.00000,/m/050gv4,Plate
0.01493,2420.00000,/m/01c34b,Flooring
0.01518,2417.00000,/m/0gqbt,Shrub
0.01543,2413.00000,/m/0641k,Paper
0.01568,2393.00000,/m/09d_r,Mountain
0.01592,2326.00000,/m/0b5gs,Branch
0.01617,2319.00000,/m/01bl7v,Boy
0.01642,2198.00000,/m/01lynh,Stairs
0.01667,2190.00000,/m/02wbm,Food
0.01692,2161.00000,/m/03rszm,Curtain
0.01717,2149.00000,/m/04hgtk,Head
0.01742,2109.00000,/m/06pj2k,Lips
0.01767,2094.00000,/m/08jpwt,Light fixture
0.01791,2090.00000,/m/0bt_c3,Book
0.01816,2042.00000,/m/0brn2d,Field
0.01841,2041.00000,/m/01xygc,Coat
0.01866,2004.00000,/m/0fly7,Jeans
0.01891,1961.00000,/m/033rq4,Street light
0.01916,1909.00000,/m/013_1c,Statue
0.01941,1825.00000,/m/01n5jq,Poster
0.01966,1821.00000,/m/01bfm9,Shorts
0.01991,1754.00000,/m/054_l,Mirror
0.02015,1721.00000,/m/029zz6,Display device
0.02040,1665.00000,/m/0zvk5,Helmet
0.02065,1659.00000,/m/0dnhy,Sidewalk
0.02090,1655.00000,/m/02zsn,Female
0.02115,1644.00000,/m/025dyy,Box
0.02140,1609.00000,/m/099fz,Sand
0.02165,1608.00000,/m/06z37_,Picture frame
0.02190,1596.00000,/m/0176mf,Belt
0.02214,1572.00000,/m/0dnr7,Textile
0.02239,1558.00000,/m/0dv5r,Camera
0.02264,1558.00000,/m/0199g,Bicycle
0.02289,1516.00000,/m/01ttd6,Plant stem
0.02314,1475.00000,/m/019jd,Boat
0.02339,1460.00000,/m/01hh79,Landing
0.02364,1444.00000,/m/025kyy,Forehead
0.02389,1437.00000,/m/083wq,Wheel
0.02414,1426.00000,/m/0m9cj,Banner
0.02438,1420.00000,/m/0bt9lr,Dog
0.02463,1413.00000,/m/0ytgt,Child
0.02488,1382.00000,/m/0342h,Guitar
0.02513,1353.00000,/m/015p6,Bird
0.02538,1347.00000,/m/0711_5,Animal stall
0.02563,1331.00000,/m/0cvnqh,Bench
0.02588,1325.00000,/m/07yv9,Vehicle
0.02613,1316.00000,/m/04kkgm,Bowl
0.02637,1293.00000,/m/083vt,Wood
0.02662,1291.00000,/m/04_5sg,Hill
0.02687,1240.00000,/m/01c648,Laptop
0.02712,1237.00000,/m/0269r2s,Chain
0.02737,1230.00000,/m/02tcwp,Trunk
0.02762,1228.00000,/m/08gqpm,Cup
0.02787,1226.00000,/m/04xz_5,Blazer
0.02812,1219.00000,/m/05qdh,Painting
0.02837,1213.00000,/m/050k8,Mobile phone
0.02861,1213.00000,/m/015kr,Bridge
0.02886,1204.00000,/m/0138tl,Toy
0.02911,1174.00000,/m/02crq1,Couch
0.02936,1158.00000,/m/06_dn,Snow
0.02961,1139.00000,/m/01r546,Earring
0.02986,1100.00000,/m/0j0w6,Boxing ring
0.03011,1097.00000,/m/0174n1,Glove
0.03036,1097.00000,/m/01nq26,Sock
0.03060,1086.00000,/m/0jg24,Image
0.03085,1029.00000,/m/0dzd8,Neck
0.03110,1028.00000,/m/03gfsp,Ceiling
0.03135,1027.00000,/m/01xyhv,Suit
0.03160,1020.00000,/m/0py2fl3,Guard rail
0.03185,1019.00000,/m/019b80,Sweater
0.03210,1019.00000,/m/017ftj,Sunglasses
0.03235,998.00000,/m/0dzf4,Arm
0.03260,939.00000,/m/0dzct,Face
0.03284,933.00000,/m/015ll,Board game
0.03309,917.00000,/m/0hnnb,Umbrella
0.03334,914.00000,/m/0jbk,Animal
0.03359,900.00000,/m/04_5hy,Stage
0.03384,899.00000,/m/0dxlf,Grilling
0.03409,887.00000,/m/07r04,Truck
0.03434,881.00000,/m/01yrx,Cat
0.03459,871.00000,/m/0bm8qyq,Thoroughfare
0.03483,869.00000,/m/01c8br,Street
0.03508,867.00000,/m/0cqrz,Fishing rod
0.03533,859.00000,/m/02h19r,Scarf
0.03558,849.00000,/m/06z_nw,Tail
0.03583,846.00000,/m/018xm,Ball
0.03608,841.00000,/m/01jfm_,Vehicle registration plate
0.03633,832.00000,/m/09w9qp,Pipe
0.03658,822.00000,/m/01bjv,Bus
0.03683,815.00000,/m/0k1tl,Pen
0.03707,815.00000,/m/01n5cy,Carpet
0.03732,808.00000,/m/04_sv,Motorcycle
0.03757,792.00000,/m/04x0wb,Handle
0.03782,788.00000,/m/03gx245,Top
0.03807,784.00000,/m/01xc8d,Rope
0.03832,772.00000,/m/01fdzj,Tower
0.03857,759.00000,/m/015h_t,Beard
0.03882,752.00000,/m/01j61q,Tent
0.03906,752.00000,/m/02_n6y,Goggles
0.03931,721.00000,/m/0f9swq,Chin
0.03956,717.00000,/m/0jnvp,Infant
0.03981,714.00000,/m/0cmx8,Spoon
0.04006,713.00000,/m/01tysc,Hockey stick
0.04031,712.00000,/m/01llwg,Necklace
0.04056,707.00000,/m/0cfpc,Loudspeaker
0.04081,689.00000,/m/083s2,Wing
0.04105,686.00000,/m/027n3_,Eyebrow
0.04130,686.00000,/m/09j2d,Clothing
0.04155,674.00000,/m/0dwx7,Logo
0.04180,673.00000,/m/03qpft,Podium
0.04205,673.00000,/m/01s_bn,Button
0.04230,666.00000,/m/037p5b,Cheek
0.04255,664.00000,/m/06msq,Sculpture
0.04280,646.00000,/m/0bjyj5,Waste container
0.04305,644.00000,/m/01x3z,Clock
0.04329,638.00000,/m/015qff,Traffic light
0.04354,637.00000,/m/07jdr,Train
0.04379,636.00000,/m/06q74,Ship
0.04404,594.00000,/m/026t6,Drum
0.04429,592.00000,/m/01m2v,Computer keyboard
0.04454,589.00000,/m/054yc0,Cannabis
0.04479,576.00000,/m/02mp9v,Mat
0.04504,575.00000,/m/05bhnr,Sweatshirt
0.04528,558.00000,/m/016q19,Petal
0.04553,557.00000,/m/0263qm,Headlamp
0.04578,552.00000,/m/02p1fkx,Text messaging
0.04603,550.00000,/m/09xbm8,Book cover
0.04628,542.00000,/m/03c79,Gate
0.04653,540.00000,/m/080hkjn,Handbag
0.04678,528.00000,/m/02wv6h6,Skirt
0.04703,523.00000,/m/0cdl1,Palm trees
0.04728,521.00000,/m/01vk9q,Track
0.04752,519.00000,/m/0642b4,Cupboard
0.04777,517.00000,/m/034c16,Pillow
0.04802,517.00000,/m/05229,Musical ensemble
0.04827,517.00000,/m/024bm,Cable television
0.04852,507.00000,/m/09j5n,Footwear
0.04877,506.00000,/m/0h2r6,Van
0.04902,503.00000,/m/01ft8k,Shadow
0.04927,497.00000,/m/01llx7,Bracelet
0.04951,496.00000,/m/01z562,Basket
0.04976,495.00000,/m/03k3r,Horse
0.05001,487.00000,/m/068jd,Photograph
0.05026,487.00000,/m/03vt0,Insect
0.05051,481.00000,/m/01n6fd,Shed
0.05076,467.00000,/m/02qdwbp,Net
0.05101,459.00000,/m/01940j,Backpack
0.05126,458.00000,/m/01rfz,Celebrity
0.05151,456.00000,/m/0dkw5,Machine
0.05175,455.00000,/m/01748f,Balcony
0.05200,452.00000,/m/06m_p,Sun
0.05225,451.00000,/m/05rj2,Playing card
0.05250,450.00000,/m/02522,Computer monitor
0.05275,449.00000,/m/01lrnl,Windshield
0.05300,448.00000,/m/01j51,Balloon
0.05325,444.00000,/m/06npx,Sea
0.05350,442.00000,/m/0ch_cf,Fish
0.05374,441.00000,/m/01nn4f,Tray
0.05399,437.00000,/m/03ssj5,Bed
0.05424,436.00000,/m/0118n_9r,Water bottle
0.05449,435.00000,/m/07c52,Television
0.05474,434.00000,/m/01b7fy,Headphones
0.05499,431.00000,/m/011s0,Advertising
0.05524,429.00000,/m/01b638,Boot
0.05549,429.00000,/m/01y9k5,Desk
0.05574,429.00000,/m/0fw86,Tap dance
0.05598,427.00000,/m/0410w_v,Hurdle
0.05623,427.00000,/m/0dt3t,Fork
0.05648,413.00000,/m/01_v7j,Identity document
0.05673,400.00000,/m/01s77c,Ribbon
0.05698,400.00000,/m/01qr50,Mud
0.05723,399.00000,/m/05czz6l,Airplane
0.05748,397.00000,/m/0c06p,Candle
0.05773,396.00000,/m/03qtwd,Crowd
0.05797,390.00000,/m/06cnp,River
0.05822,387.00000,/m/09jfs,Uniform
0.05847,385.00000,/m/0gjbg72,Shelf
0.05872,385.00000,/m/03hqlh,Trunk
0.05897,382.00000,/m/0fm3zh,Flowerpot
0.05922,375.00000,/m/03b6_4,Steering wheel
0.05947,374.00000,/m/021w6f,Tile
0.05972,367.00000,/m/01jk_4,Chimney
0.05997,366.00000,/m/01g0g,Brick
0.06021,366.00000,/m/04ctx,Knife
0.06046,364.00000,/m/02x984l,Fan
0.06071,347.00000,/m/01c4rd,Beak
0.06096,340.00000,/m/032rk,Gun
0.06121,340.00000,/m/06hwcd,Dress shirt
0.06146,339.00000,/m/052919,Wristband
0.06171,336.00000,/m/0by2r,Bud
0.06196,335.00000,/m/01kr41,Mask
0.06220,329.00000,/m/02zr8,Forest
0.06245,329.00000,/m/01ssh5,Shoulder
0.06270,325.00000,/m/031n1,Foot
0.06295,325.00000,/m/0250x,Costume
0.06320,323.00000,/m/05kq4,Ocean
0.06345,322.00000,/m/01v50j,Crane
0.06370,321.00000,/m/047vmg8,Rim
0.06395,319.00000,/m/04mygm,Bed sheet
0.06420,318.00000,/m/019mbd,Antenna
0.06444,316.00000,/m/01zfyk,Bucket
0.06469,316.00000,/m/0jjw,Art
0.06494,315.00000,/m/0fszt,Cake
0.06519,312.00000,/m/025xf_8,Microphone stand
0.06544,312.00000,/m/05677z,Tablecloth
0.06569,310.00000,/m/0dpvm,Arch
0.06594,309.00000,/m/03nfch,Sandal
0.06619,309.00000,/m/06d_3,Rail transport
0.06643,308.00000,/m/01mqdt,Traffic sign
0.06668,302.00000,/m/0167gd,Doll
0.06693,299.00000,/m/039jq,Glass
0.06718,297.00000,/m/09ddx,Duck
0.06743,296.00000,/m/0b3yr,Beach
0.06768,296.00000,/m/012w5l,Ladder
0.06793,290.00000,/m/0cyf8,Butterfly
0.06818,289.00000,/m/04szw,Musical instrument
0.06842,288.00000,/m/02xwb,Fruit
0.06867,287.00000,/m/0hndl,Shade
0.06892,285.00000,/m/011q46kg,Container
0.06917,283.00000,/m/01r_pn,Race track
0.06942,282.00000,/m/02_41,Fire
0.06967,281.00000,/m/041n9v,Frock
0.06992,280.00000,/m/07p_zw,Handrail
0.07017,275.00000,/m/09kjlm,Sneakers
0.07042,275.00000,/m/02bqth,Vault
0.07066,269.00000,/m/01knjb,Billboard
0.07091,261.00000,/m/08vtlt,Yam
0.07116,260.00000,/m/02mnkq,Bumper
0.07141,259.00000,/m/020lf,Computer mouse
0.07166,255.00000,/m/023j4r,Nail
0.07191,247.00000,/m/03cny9,Badge
0.07216,246.00000,/m/06nmjv,Dirt road
0.07241,245.00000,/m/0dfgf,Feather
0.07265,240.00000,/m/04lzmz,Strap
0.07290,235.00000,/m/0x181c6,Jar
0.07315,235.00000,/m/04w7nv,Overhead power line
0.07340,234.00000,/m/07j2f,Tattoo
0.07365,232.00000,/m/091410,Collar
0.07390,230.00000,/m/02csf,Drawing
0.07415,229.00000,/m/03v5tg,Drinking straw
0.07440,228.00000,/m/025sk5n,Tin
0.07465,227.00000,/m/06q40,Smoke
0.07489,227.00000,/m/089sv1,Facial tissue
0.07514,226.00000,/m/06ycgh,Projection screen
0.07539,225.00000,/m/01jm2n,Walkway
0.07564,224.00000,/m/02mk9,Engine
0.07589,223.00000,/m/0bbmgb,Airport apron
0.07614,223.00000,/m/025wky1,Air conditioning
0.07639,221.00000,/m/07sk94,Headband
0.07664,218.00000,/m/0220r2,Fountain
0.07688,216.00000,/m/0162_1,Towel
0.07713,215.00000,/m/05c0n6k,Label
0.07738,215.00000,/m/03mcpy,Blanket
0.07763,215.00000,/m/02ljgl,Monument
0.07788,214.00000,/m/04h4w,Lake
0.07813,212.00000,/m/04n7h66,Name tag
0.07838,211.00000,/m/0cpk7,Incandescent light bulb
0.07863,211.00000,/m/0192g7,Barque
0.07888,209.00000,/m/05r5c,Piano
0.07912,208.00000,/m/02jvh9,Mug
0.07937,207.00000,/m/0hhdb,Shopping
0.07962,202.00000,/m/0crf4xx,Projector
0.07987,200.00000,/m/05fwb,Number
0.08012,199.00000,/m/04jjh,Letter
0.08037,198.00000,/m/08yp1s,Hut
0.08062,197.00000,/m/025nd,Christmas tree
0.08087,196.00000,/m/0k5j,Aircraft
0.08111,194.00000,/m/03dnzn,Bathtub
0.08136,192.00000,/m/0174g1,Cushion
0.08161,192.00000,/m/058sv,Magazine
0.08186,192.00000,/m/07cmd,Tank
0.08211,191.00000,/m/01m3v,Computer
0.08236,190.00000,/m/02s195,Vase
0.08261,189.00000,/m/02ws6z,Chandelier
0.08286,187.00000,/m/026lrs,Napkin
0.08311,182.00000,/m/079cl,Skyscraper
0.08335,182.00000,/m/033lpr,Audience
0.08360,181.00000,/m/02kvytt,Yarn
0.08385,181.00000,/m/02jz0l,Tap
0.08410,180.00000,/m/09ct_,Helicopter
0.08435,179.00000,/m/022ch,Cross
0.08460,178.00000,/m/02chd9,Brush
0.08485,178.00000,/m/03m7x8,Electric switchboard
0.08510,177.00000,/m/09728,Bread
0.08534,177.00000,/m/0216vm,Slipper
0.08559,175.00000,/m/09ddf,Symbol
0.08584,174.00000,/m/03q5c7,Saucer
0.08609,173.00000,/m/016vv0,Notebook
0.08634,171.00000,/m/027xhm0,Wood flooring
0.08659,169.00000,/m/02sb4j,Blouse
0.08684,169.00000,/m/099md,Soldier
0.08709,167.00000,/m/0b3fp9,Countertop
0.08734,167.00000,/m/07j87,Tomato
0.08758,166.00000,/m/01vm1p,Elbow
0.08783,165.00000,/m/03bzp0,Cone
0.08808,164.00000,/m/06m11,Rose
0.08833,163.00000,/m/015_x,Cue sports
0.08858,159.00000,/m/09jc2n,Human back
0.08883,159.00000,/m/0f4s2w,Vegetable
0.08908,159.00000,/m/01xq0k1,Cattle
0.08933,158.00000,/m/01n32,City
0.08957,158.00000,/m/06ngk,Star
0.08982,157.00000,/m/03c7gz,Door handle
0.09007,157.00000,/m/01vz91,Theatrical scenery
0.09032,156.00000,/m/02jnhm,Steel and tin cans
0.09057,156.00000,/m/01wb7,Church
0.09082,155.00000,/m/0bysjw,Stone wall
0.09107,154.00000,/m/06_xp3t,Nissan Leaf
0.09132,154.00000,/m/03vtj,Ice
0.09157,152.00000,/m/03scnj,Line
0.09181,152.00000,/m/019swr,Knee
0.09206,152.00000,/m/0215n,Cartoon
0.09231,152.00000,/m/02h9bf,Hood
0.09256,152.00000,/m/040b_t,Refrigerator
0.09281,151.00000,/m/02ll1_,Lock and key
0.09306,151.00000,/m/02vzx9,Player
0.09331,151.00000,/m/01z1kdw,Juice
0.09356,148.00000,/m/0bh9flk,Tablet computer
0.09380,147.00000,/m/04scj,Meat
0.09405,147.00000,/m/07gql,Trumpet
0.09430,147.00000,/m/01nz0z,Bar
0.09455,145.00000,/m/03_qm,Jeep
0.09480,145.00000,/m/023kp2,Paw
0.09505,142.00000,/m/0d8lm,String instrument
0.09530,142.00000,/m/02417f,Windscreen wiper
0.09555,141.00000,/m/08hvt4,Jug
0.09579,141.00000,/m/05z87,Plastic
0.09604,139.00000,/m/019cfy,Stadium
0.09629,139.00000,/m/07kfm,Trolley
0.09654,139.00000,/m/07cx4,Telephone
0.09679,139.00000,/m/07sh0l,Locket
0.09704,138.00000,/m/016br2,Dome
0.09729,136.00000,/m/0bmz2,Electrical cable
0.09754,135.00000,/m/03xnm0,Bangle
0.09779,134.00000,/m/031b6r,Window blind
0.09803,134.00000,/m/05zsy,Pumpkin
0.09828,134.00000,/m/01nblt,Apartment
0.09853,134.00000,/m/03pj6l,Ski pole
0.09878,132.00000,/m/07y_7,Violin
0.09903,132.00000,/m/07vvqb,Awning
0.09928,132.00000,/m/05y4t,Paint
0.09953,132.00000,/m/034wh,Graffiti
0.09978,131.00000,/m/0f748,Apron
0.10002,131.00000,/m/0cyfs,Parachute
0.10027,131.00000,/m/01bmhj,Thumb
0.10052,130.00000,/m/02p6k8p,Flower bouquet
0.10077,129.00000,/m/02vx4,Football
0.10102,129.00000,/m/03bbps,AC power plugs and sockets
0.10127,128.00000,/m/02lts,Electricity
0.10152,128.00000,/m/04kwhq,Christmas ornament
0.10177,127.00000,/m/04lmyz,Horn
0.10202,125.00000,/m/0nl46,Crown
0.10226,124.00000,/m/024gjb,Menu
0.10251,124.00000,/m/0fjkt,Tongue
0.10276,123.00000,/m/02q08p0,Dish
0.10301,123.00000,/m/09k76,Cigarette
0.10326,123.00000,/m/027xyl,Baseball cap
0.10351,122.00000,/m/0grqz,Sauce
0.10376,121.00000,/m/04rd7,Mural
0.10401,120.00000,/m/09p3jz,Curb
0.10425,118.00000,/m/09y71y,Nameplate
0.10450,118.00000,/m/05jnl,Newspaper
0.10475,118.00000,/m/04n4x,Lens
0.10500,117.00000,/m/063w2,Pencil
0.10525,117.00000,/m/014xcs,Pedestrian crossing
0.10550,117.00000,/m/06q4q4,Shutter
0.10575,116.00000,/m/07k1x,Tool
0.10600,116.00000,/m/05gqfk,Plastic bag
0.10625,115.00000,/m/052sf,Mushroom
0.10649,115.00000,/m/06y5r,Sword
0.10674,115.00000,/m/06k2mb,High-heeled shoe
0.10699,115.00000,/m/0ksls,Clothes hanger
0.10724,114.00000,/m/04h7h,Lighthouse
0.10749,114.00000,/m/016b3m,Gravel
0.10774,113.00000,/m/0d5gx,Castle
0.10799,113.00000,/m/025rw19,Iron
0.10824,113.00000,/m/0130jx,Sink
0.10848,113.00000,/m/06y67,Surface
0.10873,113.00000,/m/05p368,Pin
0.10898,112.00000,/m/01qdbn,Bicycle pedal
0.10923,112.00000,/m/08pbxl,Monkey
0.10948,111.00000,/m/03bwz1j,Seashell
0.10973,111.00000,/m/018p4k,Cart
0.10998,108.00000,/m/0gs32y,Land lot
0.11023,108.00000,/m/0qjjc,Remote control
0.11048,108.00000,/m/01sdr3,Hubcap
0.11072,107.00000,/m/0bp_2p,Gown
0.11097,107.00000,/m/0ctrp,Sport utility vehicle
0.11122,106.00000,/m/01qd72,Apples
0.11147,106.00000,/m/0b03ql,Canopy
0.11172,106.00000,/m/0317s,Flag of the United States
0.11197,106.00000,/m/09tvcd,Wine glass
0.11222,106.00000,/m/033cnk,Egg
0.11247,106.00000,/m/05ykl4,Ornament
0.11271,106.00000,/m/04m4nf,Brook trout
0.11296,106.00000,/m/0cxn2,Ice cream
0.11321,105.00000,/m/04wv_,Moon
0.11346,105.00000,/m/04bct1,Chest
0.11371,103.00000,/m/020yd1,Medal
0.11396,102.00000,/m/03ylns,Baby transport
0.11421,102.00000,/m/0dj75,Onion
0.11446,102.00000,/m/01nl4x,Fire extinguisher
0.11471,101.00000,/m/074cq5,Lid
0.11495,101.00000,/m/0d84n,Gift
0.11520,101.00000,/m/075nhf,Cardboard box
0.11545,101.00000,/m/01v327,Lawn
0.11570,100.00000,/m/0dw_m,Brunch
0.11595,100.00000,/m/0dnmd,Paper clip
0.11620,100.00000,/m/06ht1,Room
0.11645,100.00000,/m/078jl,Snakes
0.11670,99.00000,/m/02zg_,Fin
0.11694,99.00000,/m/01l7qd,Whiskers
0.11719,98.00000,/m/04t7l,Metal
0.11744,98.00000,/m/016nqt,Twig
0.11769,98.00000,/m/03txqz,Weighing scale
0.11794,97.00000,/m/0f7gy,Cabinet
0.11819,97.00000,/m/02rv880,Foundation
0.11844,96.00000,/m/073bxn,Tripod
0.11869,96.00000,/m/0qmmr,Wheelchair
0.11894,96.00000,/m/0bby24z,Moustache
0.11918,95.00000,/m/04_tb,Map
0.11943,95.00000,/m/0395lw,Bell
0.11968,95.00000,/m/02ppnm,Stove
0.11993,95.00000,/m/049d8b,Computer case
0.12018,95.00000,/m/01dc9n,Chapman Stick
0.12043,94.00000,/m/0dvvc,Desktop computer
0.12068,93.00000,/m/01h44,Bat
0.12093,93.00000,/m/046v6z,Corduroy
0.12117,93.00000,/m/01_5g,Chopsticks
0.12142,93.00000,/m/03q7pgh,cardboard
0.12167,93.00000,/m/011k07,Tortoise
0.12192,93.00000,/m/01tv9,Cream
0.12217,93.00000,/m/02q_rh6,Cleat
0.12242,92.00000,/m/0200ds,Belly dance
0.12267,92.00000,/m/0bwd_0j,Elephant
0.12292,92.00000,/m/0195fx,Rapid transit
0.12316,92.00000,/m/02p0sll,Wave
0.12341,91.00000,/m/01xxn0,Hedge
0.12366,91.00000,/m/01s0vc,Zipper
0.12391,91.00000,/m/0cnmr,Fur
0.12416,91.00000,/m/0bg7b,Shield
0.12441,90.00000,/m/01phq4,Pier
0.12466,89.00000,/m/09k_b,Lemon
0.12491,88.00000,/m/025rhd,Pocket
0.12516,88.00000,/m/02p01q,File
0.12540,88.00000,/m/0413y3,Mesh
0.12565,87.00000,/m/030l0j,Bleach
0.12590,86.00000,/m/07fbm7,Strawberry
0.12615,86.00000,/m/03__z0,Bookcase
0.12640,86.00000,/m/07ppk6,Work of art
0.12665,85.00000,/m/0grw1,Salad
0.12690,85.00000,/m/01lsmm,Scissors
0.12715,84.00000,/m/020vl,Chocolate
0.12739,83.00000,/m/0flg6,Root
0.12764,83.00000,/m/01krjr,Pendant
0.12789,83.00000,/m/02cwm,Design
0.12814,83.00000,/m/015wzt,Chart
0.12839,82.00000,/m/03218s,Dock
0.12864,82.00000,/m/01g3x7,Bow and arrow
0.12889,82.00000,/m/0j2kx,Waterfall
0.12914,82.00000,/m/081qc,Wine
0.12939,81.00000,/m/02w3hl,Award
0.12963,81.00000,/m/02xf10,Ramp
0.12988,80.00000,/m/019nj4,Smile
0.13013,80.00000,/m/01l0mw,Home
0.13038,80.00000,/m/0568x1,Permanent account number
0.13063,80.00000,/m/07glzq,Sketch
0.13088,79.00000,/m/09l65,Singer
0.13113,79.00000,/m/02df64,Hood
0.13138,79.00000,/m/02zn6n,Barrel
0.13162,79.00000,/m/06_4_k,Cage
0.13187,79.00000,/m/02gw_5,Beanie
0.13212,79.00000,/m/0k05r,Court
0.13237,78.00000,/m/03p1r4,Cupcake
0.13262,78.00000,/m/01599,Beer
0.13287,78.00000,/m/01nkt,Cheese
0.13312,78.00000,/m/03bxt6z,Runway
0.13337,78.00000,/m/02kdvj,Blackboard
0.13362,78.00000,/m/07bgp,Sheep
0.13386,78.00000,/m/05b97g,Sticker
0.13411,78.00000,/m/03bk1,Giraffe
0.13436,77.00000,/m/06z0n,Sunlight
0.13461,77.00000,/m/03psdn,Mast
0.13486,77.00000,/m/0dl83,Arrow
0.13511,76.00000,/m/0b48hv,Rainbow
0.13536,76.00000,/m/09kx5,Deer
0.13561,76.00000,/m/016xt7,Spoke
0.13585,76.00000,/m/0388q,Grape
0.13610,76.00000,/m/01k0mv,Road surface
0.13635,76.00000,/m/056hj1,Headscarf
0.13660,76.00000,/g/11b6b9574f,Packet boat
0.13685,75.00000,/m/04tdh,Marble
0.13710,75.00000,/m/0cd3bj,Chain-link fencing
0.13735,75.00000,/m/02l215,Reflection
0.13760,74.00000,/m/01k5yg,Robe
0.13785,74.00000,/m/01dws,Bear
0.13809,74.00000,/m/0gl2ny2,Football player
0.13834,74.00000,/m/089mxq,Glass bottle
0.13859,74.00000,/m/0fqfqc,Drawer
0.13884,74.00000,/m/0gm28,Candy
0.13909,74.00000,/m/02yj3w,Beam
0.13934,74.00000,/m/06ncr,Saxophone
0.13959,73.00000,/m/071qp,Squirrel
0.13984,73.00000,/m/061hd_,Infant bed
0.14008,73.00000,/m/08l44y,Garage
0.14033,73.00000,/g/11bc5yhfnk,Carrot
0.14058,73.00000,/m/0184rb,Pond
0.14083,72.00000,/m/03x3bw,Sewing needle
0.14108,72.00000,/m/0m95s,Lace
0.14133,71.00000,/m/025znc,Flip-flops
0.14158,71.00000,/m/06_fw,Skateboard
0.14183,71.00000,/m/0f8sw,Cherry
0.14208,70.00000,/m/029bxz,Oven
0.14232,70.00000,/m/0n68_,Structure
0.14257,70.00000,/m/01czv3,Fortification
0.14282,70.00000,/m/09kmb,Spider
0.14307,69.00000,/m/053wn,Maize
0.14332,69.00000,/m/0268t21,Car seat
0.14357,69.00000,/m/0g2z8,Fog
0.14382,68.00000,/m/02p0tk3,Human body
0.14407,68.00000,/m/03m9d0z,Wind
0.14431,68.00000,/m/0583b1,Barricade
0.14456,68.00000,/m/03h_4m,Cylinder
0.14481,68.00000,/m/0286h_,Bow tie
0.14506,67.00000,/m/09ld4,Frog
0.14531,66.00000,/m/01fnck,Waste
0.14556,66.00000,/m/01j04m,Thigh
0.14581,66.00000,/m/01nvr_,Bulletin board
0.14606,66.00000,/m/07clx,Tea
0.14631,66.00000,/m/03n9vx,Double-decker bus
0.14655,65.00000,/m/04rlf,Music
0.14680,64.00000,/m/02x7rh,Muffler
0.14705,64.00000,/m/03w43x,Wallpaper
0.14730,64.00000,/m/03krj,Handball
0.14755,64.00000,/m/083kb,Weapon
0.14780,64.00000,/m/0148xv,Hanging
0.14805,63.00000,/m/01b958,Scaffolding
0.14830,63.00000,/m/01h3n,Bee
0.14854,63.00000,/m/0cdn1,Hamburger
0.14879,63.00000,/m/01sdv7,Vest
0.14904,63.00000,/m/0cyhj_,Orange
0.14929,62.00000,/m/0bl0l,Garden
0.14954,62.00000,/m/02p5f1q,Coffee cup
0.14979,62.00000,/m/018vpr,Cliff
0.15004,62.00000,/m/05v9p8,Cooler
0.15029,62.00000,/m/09d5_,Owl
0.15053,62.00000,/m/0h2mp,Fly
0.15078,62.00000,/m/03fwl,Goat
0.15103,62.00000,/m/0hsrw,Sailboat
0.15128,62.00000,/m/02d9qx,Whiteboard
0.15153,62.00000,/g/121lmpw8,Brochure
0.15178,62.00000,/m/0pg52,Taxicab
0.15203,62.00000,/m/081rb,Writing
0.15228,61.00000,/m/02_vjy,Wallet
0.15253,61.00000,/m/0125ct,Vacuum flask
0.15277,61.00000,/m/04f7bs,Khaki
0.15302,61.00000,/m/0d4w1,Closet
0.15327,61.00000,/m/0l7xg,Gear
0.15352,60.00000,/m/072jc1,Long-sleeved T-shirt
0.15377,60.00000,/m/03m3vtv,Adhesive tape
0.15402,60.00000,/m/0404d,Jewellery
0.15427,60.00000,/m/054fyh,Pitcher
0.15452,60.00000,/m/0fqlj,Lettuce
0.15476,60.00000,/m/025s8bs,Shopping mall
0.15501,60.00000,/m/015x4r,Cucumber
0.15526,59.00000,/m/0hl6y,Vine
0.15551,59.00000,/m/01443y,Headgear
0.15576,59.00000,/m/02fbz6,Marker pen
0.15601,58.00000,/m/06c54,Rifle
0.15626,58.00000,/m/023t5p,Goal
0.15651,58.00000,/m/01qbl,Cymbal
0.15676,58.00000,/m/07dm6,Tiger
0.15700,58.00000,/m/03bt1gh,Game
0.15725,58.00000,/m/012ndj,Fire engine
0.15750,58.00000,/m/04m9y,Lizard
0.15775,58.00000,/m/021mn,Cookie
0.15800,58.00000,/m/09b5t,Chicken
0.15825,57.00000,/m/09qck,Banana
0.15850,57.00000,/m/01z1m1x,Soup
0.15875,57.00000,/m/01jfsr,Lantern
0.15899,57.00000,/m/0kmg4,Teddy bear
0.15924,57.00000,/m/02r1p,Escalator
0.15949,57.00000,/m/025_v,Cactus
0.15974,57.00000,/m/01hzl4,Wig
0.15999,57.00000,/m/018w8,Basketball
0.16024,56.00000,/m/01lr2,Central processing unit
0.16049,56.00000,/m/0h_s3,Tomb
0.16074,56.00000,/m/06_y0yh,Walking stick
0.16099,56.00000,/m/0gd3n,Pinniped
0.16123,56.00000,/m/06fgw,Robot
0.16148,56.00000,/m/01f415,Flame
0.16173,56.00000,/m/0dh8s,Mail
0.16198,56.00000,/m/0mkg,Accordion
0.16223,56.00000,/m/0ltfs,Bride
0.16248,56.00000,/m/03hlz0c,Kitchen utensil
0.16273,56.00000,/m/09dzg,Turtle
0.16298,56.00000,/m/07b9p1,Commemorative plaque
0.16322,55.00000,/m/016m2d,Skull
0.16347,55.00000,/m/09dh0,Seed
0.16372,55.00000,/m/03wb2z,Suite
0.16397,55.00000,/m/05m_pv,Indicator
0.16422,55.00000,/m/02p16pn,Academic certificate
0.16447,55.00000,/m/0py27,Train station
0.16472,55.00000,/m/01b2w5,Sunset
0.16497,54.00000,/m/013xlm,Tractor
0.16522,54.00000,/m/03sr43,Japanese idol
0.16546,54.00000,/m/096mb,Lion
0.16571,54.00000,/m/02h00q,Jersey
0.16596,54.00000,/m/0b7z1,Drop
0.16621,54.00000,/m/0hlhl,Moth
0.16646,54.00000,/m/01j0ry,Traffic congestion
0.16671,54.00000,/m/078n6m,Coffee table
0.16696,54.00000,/m/03gq5hm,Font
0.16721,53.00000,/m/033j3c,Lane
0.16745,53.00000,/m/09759,Rice
0.16770,53.00000,/m/0ftb8,Common sunflower
0.16795,53.00000,/m/0d8zb,Jellyfish
0.16820,53.00000,/m/01gl_m,Mannequin
0.16845,53.00000,/m/02rqv26,Bicycle handlebar
0.16870,53.00000,/m/01www,Compact disc
0.16895,53.00000,/m/0355cw,Ridge
0.16920,53.00000,/m/0hm03,Trail
0.16945,52.00000,/m/09l0j_,Ring
0.16969,52.00000,/m/04r742,Panelling
0.16994,52.00000,/m/0169zh,Smartphone
0.17019,52.00000,/m/0250ff,Manhole
0.17044,52.00000,/m/02vqfm,Coffee
0.17069,52.00000,/m/021mh_,Stuffed toy
0.17094,51.00000,/m/02fm9k,Shore
0.17119,51.00000,/m/01mxf,Concrete
0.17144,51.00000,/m/02rs44,Speedometer
0.17168,51.00000,/m/014y4n,Paddle
0.17193,51.00000,/m/085n4,Website
0.17218,51.00000,/m/0dv9c,Racket
0.17243,51.00000,/m/06lk1,Rat
0.17268,50.00000,/m/0hcr,Animation
0.17293,50.00000,/m/05vtc,Potato
0.17318,50.00000,/m/01s55n,Suitcase
0.17343,50.00000,/m/01kr8f,Illustration
0.17368,50.00000,/m/0403mwp,Thorns, spines, and prickles
0.17392,50.00000,/m/0gv1x,Parrot
0.17417,50.00000,/m/02pdsw,Cutting board
0.17442,49.00000,/m/019sc6,Lighting
0.17467,49.00000,/m/06q4j,Tobacco pipe
0.17492,49.00000,/m/09rvlp4,Apple iPad Family
0.17517,49.00000,/m/04w8xt,Driveway
0.17542,49.00000,/m/0hnyx,Pastry
0.17567,49.00000,/m/0h36z,Cemetery
0.17591,49.00000,/m/023vk2,Referee
0.17616,49.00000,/m/0b3vq,Network switch
0.17641,49.00000,/m/0f25w9,Chicken as food
0.17666,49.00000,/m/0c2jj,Axe
0.17691,49.00000,/m/0gm8670,Planking
0.17716,48.00000,/m/09f_2,Crocodile
0.17741,48.00000,/m/0bj6r,System
0.17766,48.00000,/m/02g4vw,Shot glass
0.17790,48.00000,/m/062581,Sleeve
0.17815,48.00000,/m/068zj,Pig
0.17840,48.00000,/m/037cyw,Siding
0.17865,48.00000,/m/0jlk7,Claw
0.17890,48.00000,/m/05wn0,Pump
0.17915,48.00000,/m/026_x9,Ponytail
0.17940,48.00000,/m/067h54,Ethernet hub
0.17965,47.00000,/m/0cnxs6x,Tooth
0.17990,47.00000,/m/0158_5,Cockpit
0.18014,47.00000,/m/01xmqj,Figurine
0.18039,47.00000,/m/01bb6j,Shovel
0.18064,47.00000,/m/02x94h,Trophy
0.18089,47.00000,/m/053xrq,Cabin
0.18114,47.00000,/m/025dq0,Sari
0.18139,47.00000,/m/0mfnf,Noodle
0.18164,46.00000,/m/0271t,Drink
0.18189,46.00000,/m/0zgc5_d,Control knob
0.18213,46.00000,/m/025sf20,Sash
0.18238,46.00000,/m/03011x,Leash
0.18263,46.00000,/m/0c_jw,Furniture
0.18288,46.00000,/m/09jwl,Musician
0.18313,46.00000,/m/02vk6x,Headstone
0.18338,46.00000,/m/0119x1zy,Bun
0.18363,45.00000,/m/01gkx_,Swimsuit
0.18388,45.00000,/m/04nk84,Leggings
0.18413,45.00000,/m/01jnx_,Nose piercing
0.18437,44.00000,/m/0242l,Coin
0.18462,44.00000,/m/014q3b,Cape
0.18487,44.00000,/m/0dkzw,Seat belt
0.18512,44.00000,/m/01j48b,Wrist
0.18537,44.00000,/m/0n0vc,Audio power amplifier
0.18562,44.00000,/m/01bgsw,Toddler
0.18587,43.00000,/m/06mf6,Rabbit
0.18612,43.00000,/m/0ft9s,Dragonfly
0.18636,43.00000,/m/01mzw,Calendar
0.18661,43.00000,/m/01krhy,Tiara
0.18686,43.00000,/m/0c37z,Screw
0.18711,43.00000,/m/07s6nbt,Text
0.18736,43.00000,/m/0kpqd,Watermelon
0.18761,43.00000,/m/0ggbx,Barcode
0.18786,43.00000,/m/0bvn8w,Folding chair
0.18811,42.00000,/m/02q2kc3,Car door
0.18836,42.00000,/m/02f9f_,Shower
0.18860,42.00000,/m/057gn,Minivan
0.18885,42.00000,/m/01q_cy,Globe
0.18910,42.00000,/m/0h0rv,Pigeons and doves
0.18935,41.00000,/m/07w_s_,Spoil tip
0.18960,41.00000,/m/015y8h,Jet aircraft
0.18985,41.00000,/m/0cx45,Temple
0.19010,41.00000,/m/0329yh,Basketball court
0.19035,41.00000,/m/0hgfx,Printed circuit board
0.19059,41.00000,/m/09rvcxw,Rocket
0.19084,41.00000,/m/01d_ff,Toe
0.19109,41.00000,/m/02r60,Elevator
0.19134,41.00000,/m/02vk5tw,Golf course
0.19159,41.00000,/m/0djtd,Coconut
0.19184,41.00000,/m/0fz0z,Honey bee
0.19209,41.00000,/m/021sdg,Graphics
0.19234,41.00000,/m/04d1p3,Shawl
0.19259,41.00000,/m/01dv4h,Portrait
0.19283,41.00000,/m/0hlw,Algae
0.19308,41.00000,/m/03xbmk,Hose
0.19333,40.00000,/m/01dgwv,True bugs
0.19358,40.00000,/m/01m4t,Printer
0.19383,40.00000,/m/03q1p7,Deck
0.19408,40.00000,/m/057p5t,Scoreboard
0.19433,40.00000,/m/03l9g,Hammer
0.19458,40.00000,/m/06w6h,Skeleton
0.19482,40.00000,/m/0x44,Armour
0.19507,40.00000,/m/01tr_g,Blade
0.19532,40.00000,/m/01hk87,Braid
0.19557,40.00000,/m/0dmq2,Scooter
0.19582,40.00000,/m/0260d_1,Playground slide
0.19607,40.00000,/m/0dly90,Leather jacket
0.19632,39.00000,/m/02pv19,Stop sign
0.19657,39.00000,/m/0715t2,Calf
0.19682,39.00000,/m/03b6pr,Letter box
0.19706,39.00000,/m/0bxdx,Windmill
0.19731,39.00000,/m/01h_1n,Playground
0.19756,39.00000,/m/0j6m2,Stream
0.19781,38.00000,/m/01r8w,Cave
0.19806,38.00000,/m/06n0n,Signature
0.19831,38.00000,/m/09csl,Eagle
0.19856,38.00000,/m/0d1pc,Model
0.19881,38.00000,/m/0ctsx,Coral
0.19905,38.00000,/m/0ds4250,Bridegroom
0.19930,38.00000,/m/09qw8,Bamboo
0.19955,38.00000,/m/01t2ln,Police officer
0.19980,38.00000,/m/01fh4r,Teapot
0.20005,38.00000,/m/0898b,Zebra
0.20030,38.00000,/m/01jypq,Reef
0.20055,38.00000,/m/05zp8,Palace
0.20080,37.00000,/m/014ht3,Cosplay
0.20105,37.00000,/m/02hj4,Dolphin
0.20129,37.00000,/m/0blzr,Barbed wire
0.20154,37.00000,/m/01k9lj,Jaw
0.20179,37.00000,/m/0hkmy,Fern
0.20204,37.00000,/m/03q5fj,Teacup
0.20229,37.00000,/m/01tqs1,Biscuit
0.20254,37.00000,/m/01186fff,Snack
0.20279,37.00000,/m/0cdn2d,Trigger
0.20304,37.00000,/m/0cy1k9,Display board
0.20328,37.00000,/m/0g7xf,Broom
0.20353,37.00000,/m/0kdzn,Sausage
0.20378,37.00000,/m/02bnwc,Goatee
0.20403,37.00000,/m/0ph39,Canoe
0.20428,36.00000,/m/03v7tf,Baseball field
0.20453,36.00000,/m/026bk,Dance
0.20478,36.00000,/m/01dwxx,Gulls
0.20503,36.00000,/m/017rgb,Ferris wheel
0.20527,36.00000,/m/0cl63,Hay
0.20552,36.00000,/m/08854,Yacht
0.20577,36.00000,/m/01g50p,Railroad car
0.20602,36.00000,/m/0663v,Pizza
0.20627,36.00000,/m/08y7p8,Abdomen
0.20652,36.00000,/m/07lpk,Transformer
0.20677,36.00000,/m/0263lr1,Crop
0.20702,35.00000,/m/0174k2,Washing machine
0.20727,35.00000,/m/0b75wg4,Photo caption
0.20751,35.00000,/m/05kyg_,Chest of drawers
0.20776,35.00000,/m/05xt4,Propeller
0.20801,35.00000,/m/054xkw,Personal flotation device
0.20826,34.00000,/m/01nnqh,Foam
0.20851,34.00000,/m/04m6gz,Porch
0.20876,34.00000,/m/01x9mn,Dough
0.20901,34.00000,/m/04sf9,Metre
0.20926,34.00000,/m/04k94,Liquid
0.20950,34.00000,/m/0hwky,Pattern
0.20975,34.00000,/m/0vlys,High-rise building
0.21000,34.00000,/m/01wk9c,Emblem
0.21025,34.00000,/m/019jw,Blood
0.21050,34.00000,/m/01x_v,Camel
0.21075,34.00000,/m/02vkqh8,Wardrobe
0.21100,34.00000,/m/027lnzs,iPhone
0.21125,34.00000,/m/01xq49,Vintage car
0.21150,34.00000,/m/01kw8y,Oar
0.21174,34.00000,/m/03f52z,Eyelash
0.21199,34.00000,/m/02y6n,French fries
0.21224,33.00000,/m/0d2gl1,Knee pad
0.21249,33.00000,/m/05z6w,Penguin
0.21274,33.00000,/m/09j06,Hot air balloon
0.21299,33.00000,/m/01fp9,Bean
0.21324,33.00000,/m/0463sg,Fashion accessory
0.21349,33.00000,/m/0hyb2,Altar
0.21373,33.00000,/m/024g6,Cocktail
0.21398,33.00000,/m/0h29c,Peafowl
0.21423,33.00000,/m/0fkw3,Flour
0.21448,33.00000,/m/02rz3g,Small bread
0.21473,33.00000,/m/01l0y0,Material
0.21498,33.00000,/m/02w0815,Drain
0.21523,32.00000,/m/01__ps,Breaststroke
0.21548,32.00000,/m/0sx_x,Fen
0.21573,32.00000,/m/039hvj,Nut
0.21597,32.00000,/m/02qd_7,Clock tower
0.21622,32.00000,/m/0jy4k,Doughnut
0.21647,32.00000,/m/09g5pq,People
0.21672,32.00000,/m/0hzy2,Veil
0.21697,32.00000,/m/039l3v,Auditorium
0.21722,32.00000,/m/05b5b_f,Display case
0.21747,32.00000,/m/05607t,Pedestal
0.21772,31.00000,/m/0b_rs,Swimming pool
0.21796,31.00000,/m/026_f7,Bean bag
0.21821,31.00000,/m/03d443,Rhinoceros
0.21846,31.00000,/m/0fx9l,Microwave oven
0.21871,31.00000,/m/01mfj,Computer hardware
0.21896,31.00000,/m/03w1r4,Military uniform
0.21921,31.00000,/m/0j272k5,Eyewear
0.21946,31.00000,/m/02rlv9,Motorboat
0.21971,31.00000,/m/03q13l,Deck
0.21996,31.00000,/m/01tkqg,Bulldozer
0.22020,31.00000,/m/01c6yl,Spire
0.22045,31.00000,/m/03bpry,Bolt
0.22070,31.00000,/m/02qm2x,Icing
0.22095,30.00000,/m/03s_tn,Kettle
0.22120,30.00000,/m/06wzb,Steam
0.22145,30.00000,/g/11bc40gg_m,Stone Bricks
0.22170,30.00000,/m/02cp5,Dragon
0.22195,30.00000,/m/06ntj,Sports
0.22219,30.00000,/m/012mq4,Sports car
0.22244,30.00000,/m/0g91zf,Bubble
0.22269,30.00000,/m/02xcpb,Lollipop
0.22294,30.00000,/m/0fjfh,Peppers
0.22319,30.00000,/m/01kb5b,Flashlight
0.22344,30.00000,/m/02yjc,Fighter aircraft
0.22369,29.00000,/m/07gcy,Tennis court
0.22394,29.00000,/m/06l8d,Restaurant
0.22419,29.00000,/m/01jwgf,Product
0.22443,29.00000,/m/08_h7n,Nipple
0.22468,29.00000,/m/06qrr,Soft drink
0.22493,29.00000,/m/05ws7,Police
0.22518,29.00000,/m/01g8j,Bikini
0.22543,29.00000,/m/02sgy,Electric guitar
0.22568,29.00000,/m/05py0,Octopus
0.22593,29.00000,/m/01vw0_,Grave
0.22618,29.00000,/m/0n28_,Crab
0.22642,29.00000,/m/01c0z,Electric battery
0.22667,29.00000,/m/0hcjm,Brake
0.22692,28.00000,/m/02500f,Overpass
0.22717,28.00000,/m/02c66t,Wedding dress
0.22742,28.00000,/m/0pd7,Army
0.22767,28.00000,/m/03fcmz,Transmission tower
0.22792,28.00000,/m/044gvx,Beer bottle
0.22817,28.00000,/m/03w7y7,Baggage
0.22842,28.00000,/m/03d1rd,Ruins
0.22866,28.00000,/m/049_3v,Yard
0.22891,28.00000,/m/06qqb,Steel
0.22916,28.00000,/m/016nqd,Shape
0.22941,28.00000,/m/05f725,Leaf vegetable
0.22966,28.00000,/m/03dg8j,Mattress
0.22991,28.00000,/m/0cydv,Caterpillar
0.23016,28.00000,/m/0cd4d,Cheetah
0.23041,28.00000,/m/01pns0,Fire hydrant
0.23065,28.00000,/m/0l515,Sandwich
0.23090,28.00000,/m/09_rtk,Water tank
0.23115,28.00000,/m/0dftk,Swans
0.23140,28.00000,/m/03tw93,Fireplace
0.23165,28.00000,/m/02vr79f,Jam
0.23190,28.00000,/m/027g6wt,Santa Claus
0.23215,27.00000,/m/03hdcz,Semi-trailer truck
0.23240,27.00000,/m/05mln,Olive
0.23264,27.00000,/m/06mfp,Rooster
0.23289,27.00000,/m/011y23,Stained glass
0.23314,27.00000,/m/03s0c,Island
0.23339,27.00000,/m/01tq2l,Cruise ship
0.23364,27.00000,/m/020t4k,Stuffing
0.23389,27.00000,/m/0vj4g,Heel
0.23414,27.00000,/m/07jm90,Tanker
0.23439,27.00000,/m/0c_537,Placemat
0.23464,27.00000,/m/0dzdr,Thorax
0.23488,27.00000,/m/05wgwh,Sweetness
0.23513,27.00000,/m/03bxgn4,Sports prototype
0.23538,27.00000,/m/09x8z,Stomach
0.23563,27.00000,/m/0d9wys,Tree stump
0.23588,26.00000,/m/0149r,Aquarium
0.23613,26.00000,/m/09g1w,Toilet
0.23638,26.00000,/m/05j11x,Rear-view mirror
0.23663,26.00000,/m/0crsp,Chessboard
0.23687,26.00000,/m/0wdt60w,Rugby ball
0.23712,26.00000,/m/01xsb3,Classic car
0.23737,26.00000,/m/01js0w,Sound box
0.23762,26.00000,/m/012h24,Comics
0.23787,26.00000,/m/07bs0,Tennis
0.23812,26.00000,/m/02q3m7h,Music stand
0.23837,26.00000,/m/014trl,Cosmetics
0.23862,26.00000,/m/02kdmz,Pitch
0.23887,26.00000,/m/03pty,Hotel
0.23911,26.00000,/m/05nj_s,Exhaust system
0.23936,26.00000,/m/0p1c1,Port
0.23961,26.00000,/m/01y4xf,Coriander
0.23986,26.00000,/m/05mqq3,Snout
0.24011,26.00000,/m/014j1m,Apple
0.24036,26.00000,/m/0jp31,Sail
0.24061,26.00000,/m/01myd,Male condom
0.24086,26.00000,/m/01l97f,Pulpit
0.24110,25.00000,/g/11b77dhp2q,Laborer
0.24135,25.00000,/m/095_n,Heart
0.24160,25.00000,/m/09j1x,Undergarment
0.24185,25.00000,/m/01jpn4,Grocery store
0.24210,25.00000,/m/01dxlg,Monitor
0.24235,25.00000,/m/0jd1w,Stinking willie
0.24260,25.00000,/m/03g5n9,Invoice
0.24285,25.00000,/m/05w0bm,File folder
0.24310,25.00000,/m/05ctyq,Tennis ball
0.24334,25.00000,/m/0llzx,Sewing machine
0.24359,25.00000,/m/01_jsv,Tongs
0.24384,25.00000,/m/039v1,Guitarist
0.24409,25.00000,/m/01zbnw,Screenshot
0.24434,25.00000,/m/03jbxj,Light switch
0.24459,25.00000,/m/0cnyhnx,Bull
0.24484,25.00000,/m/01cd9,Brand
0.24509,25.00000,/m/014dgf,Sales
0.24533,25.00000,/m/0hr8,Asphalt
0.24558,25.00000,/m/038hg,Green
0.24583,25.00000,/m/0nkr2,Sheet music
0.24608,25.00000,/m/0hs8k,Bullet
0.24633,25.00000,/m/02jb9f,Terrace
0.24658,25.00000,/m/0l156k,Whistle
0.24683,24.00000,/m/026840,Power cord
0.24708,24.00000,/m/027b301,Candle holder
0.24733,24.00000,/m/016xr_,Shock absorber
0.24757,24.00000,/m/029tx,Dinosaur
0.24782,24.00000,/m/0fd4f,Postcard
0.24807,24.00000,/m/0jtt9,Chili pepper
0.24832,24.00000,/m/0297sy,Ivy
0.24857,24.00000,/m/03yz3h,Crate
0.24882,24.00000,/m/0fy6nv,Head restraint
0.24907,24.00000,/m/01bvx1,Canon
0.24932,24.00000,/m/01x9x4,Telephone booth
0.24956,24.00000,/m/01cmcs,Hatchback
0.24981,24.00000,/m/04030j,Nail polish
0.25006,24.00000,/m/016c68,Adult
0.25031,24.00000,/m/06bz3,Radio
0.25056,24.00000,/m/01767_,Stocking
0.25081,24.00000,/m/06wqb,Space
0.25106,24.00000,/m/0gjxqj,Bangs
0.25131,24.00000,/m/01xs30,Personal watercraft
0.25156,24.00000,/m/09g1lf,Drumstick tree
0.25180,24.00000,/m/09tzjm,MacBook
0.25205,24.00000,/m/0lt4_,Binoculars
0.25230,24.00000,/m/0fnrbc,Solar panel
0.25255,23.00000,/m/01bg7s,Well
0.25280,23.00000,/m/066sg,Potato chip
0.25305,23.00000,/m/01645p,Avocado
0.25330,23.00000,/m/01515d,Flight
0.25355,23.00000,/m/08486,Weed
0.25379,23.00000,/m/05fx5b,Peddler
0.25404,23.00000,/m/03xtqh,Sunroof
0.25429,23.00000,/m/025t3jt,Numeric keypad
0.25454,23.00000,/m/01hsr7,Ditch
0.25479,23.00000,/m/0l14j_,Flute
0.25504,23.00000,/m/02qtr5,Pliers
0.25529,23.00000,/m/01nh1r,Handkerchief
0.25554,23.00000,/m/08_w9r,Child safety seat
0.25579,23.00000,/m/0153bq,Mascot
0.25603,23.00000,/m/04fdw,Kayak
0.25628,23.00000,/m/0h0xm,Bacon
0.25653,23.00000,/m/01bjxx,Camera lens
0.25678,23.00000,/m/0515qg,Sweet and chili peppers
0.25703,23.00000,/m/05xjb,Priest
0.25728,23.00000,/m/0c5mq,Printing
0.25753,23.00000,/m/0fp6w,Pineapple
0.25778,23.00000,/m/07yxk,Valley
0.25802,23.00000,/m/0218rg,Flyer
0.25827,23.00000,/m/01v229,Raincoat
0.25852,23.00000,/m/01bc1s,Satellite dish
0.25877,23.00000,/m/0d4vn,Hall
0.25902,23.00000,/m/012n7d,Ambulance
0.25927,22.00000,/m/03b44g,Tee
0.25952,22.00000,/m/0mhy4,Throat
0.25977,22.00000,/m/07bn8z,Mound
0.26001,22.00000,/m/05gk5c,Bowling ball
0.26026,22.00000,/m/0158vt,Tunnel
0.26051,22.00000,/m/02bctl,Scallion
0.26076,22.00000,/m/018vs,Bass guitar
0.26101,22.00000,/m/01lh8n,Wheelbarrow
0.26126,22.00000,/m/01p970,Tabla
0.26151,22.00000,/m/015rvg,Wedding ring
0.26176,22.00000,/m/04ndr,LEGO
0.26201,22.00000,/m/01lb5,Chess
0.26225,22.00000,/m/02w3fc,Tarpaulin
0.26250,22.00000,/m/037ptr,Visor
0.26275,22.00000,/m/0284w,Desert
0.26300,22.00000,/m/06z04,Skin
0.26325,22.00000,/m/07m2y,Tuba
0.26350,22.00000,/m/01xs7r,All-terrain vehicle
0.26375,21.00000,/m/0x6r,Angel
0.26400,21.00000,/m/0gzznm,Powder
0.26424,21.00000,/m/01mrgs,Craft
0.26449,21.00000,/m/0270h,Dessert
0.26474,21.00000,/m/0gmc028,Spray
0.26499,21.00000,/m/01wh_8,Cherry blossom
0.26524,21.00000,/m/01jw_1,Bus stop
0.26549,21.00000,/m/03gt__t,Gift wrapping
0.26574,21.00000,/m/02tzth,Post-it Note
0.26599,21.00000,/m/01tcjp,Muffin
0.26624,21.00000,/m/0ll1f78,Shrimp
0.26648,21.00000,/m/0308gy,Stock
0.26673,21.00000,/m/0bcl4q,Dress shoe
0.26698,21.00000,/m/0184yy,Moss
0.26723,21.00000,/m/01pbfj,Turban
0.26748,21.00000,/m/02q1jcp,Pendant light
0.26773,21.00000,/m/09pnz,Lever
0.26798,21.00000,/m/015l_t,Dust
0.26823,21.00000,/m/021v_4,Drink can
0.26847,20.00000,/m/03by0vs,Hair tie
0.26872,20.00000,/m/04_x4,Money
0.26897,20.00000,/m/0gt4z,Security guard
0.26922,20.00000,/m/068vv,Postage stamp
0.26947,20.00000,/m/0frqm,Envelope
0.26972,20.00000,/m/0bs7sg,Beer glassware
0.26997,20.00000,/m/01mw1,Video game
0.27022,20.00000,/m/09w5r,Human leg
0.27047,20.00000,/m/03lbtn,Blade server
0.27071,20.00000,/m/0hkxq,Broccoli
0.27096,20.00000,/m/043g5f,Fuel tank
0.27121,20.00000,/m/0ds61d1,Cut flowers
0.27146,20.00000,/m/01xw9,Chinese cuisine
0.27171,20.00000,/m/02m1w1,Timer
0.27196,20.00000,/m/01gl3t,Rollers
0.27221,20.00000,/m/033hdv,Toothpick
0.27246,20.00000,/m/09f20,Hippopotamus
0.27270,20.00000,/m/042ck,Japanese Cuisine
0.27295,20.00000,/m/01lsn3,Hinge
0.27320,20.00000,/m/0lyf_,Greenhouse
0.27345,20.00000,/m/01rjf2,Chord
0.27370,20.00000,/m/0_k2,Ant
0.27395,20.00000,/g/11bwcmj88_,Grain
0.27420,20.00000,/m/01sgl,Cycling
0.27445,20.00000,/m/0ghpy,Boulder
0.27470,20.00000,/m/02k5x1,Rubber band
0.27494,20.00000,/m/02v1pr,Choker
0.27519,19.00000,/m/0g2zmg,Saddle
0.27544,19.00000,/m/01llgk,Boxer
0.27569,19.00000,/m/06bt6,Reptile
0.27594,19.00000,/m/0gjnf,Carp
0.27619,19.00000,/m/0lyw6,Model car
0.27644,19.00000,/m/024l8y,Grip
0.27669,19.00000,/m/07030,Sushi
0.27693,19.00000,/m/04bzth,Artificial turf
0.27718,19.00000,/m/01xf5,Clutch
0.27743,19.00000,/m/0g2bc,Unmanned aerial vehicle
0.27768,19.00000,/m/095zt,Cotton
0.27793,19.00000,/m/0mjqn,Pie
0.27818,19.00000,/m/05zc1,Pulley
0.27843,19.00000,/m/09bgkl,Outlet store
0.27868,19.00000,/m/04ylt,Missile
0.27893,19.00000,/m/025qfg,Antique car
0.27917,19.00000,/m/07rjp,Flash
0.27942,19.00000,/m/05n02ml,Dacia Duster
0.27967,19.00000,/m/03py9r_,Runner
0.27992,18.00000,/m/05fc9mj,Christmas decoration
0.28017,18.00000,/m/01dsvq,Looting
0.28042,18.00000,/m/01n_j_,Tusk
0.28067,18.00000,/m/081lvg,Lampshade
0.28092,18.00000,/m/0h23m,Sparrow
0.28116,18.00000,/m/01f0r6,Megaphone
0.28141,18.00000,/m/02cr01,Building material
0.28166,18.00000,/m/07059,Switch
0.28191,18.00000,/m/01c4r0,Can
0.28216,18.00000,/m/027t7q,Mulch
0.28241,18.00000,/m/01n5_8,Hard hat
0.28266,18.00000,/m/02v1yy,Brass knuckles
0.28291,18.00000,/m/09696,Wheat
0.28316,18.00000,/m/01sdr,Color
0.28340,18.00000,/m/04zpv,Milk
0.28365,18.00000,/m/02rlncx,Plastic bottle
0.28390,18.00000,/m/0fjt2,Kerchief
0.28415,18.00000,/m/0l4dz,Electric generator
0.28440,18.00000,/m/046glt,Electrical wiring
0.28465,18.00000,/m/078bm7,Messenger bag
0.28490,18.00000,/m/07hsg5,Hair care
0.28515,18.00000,/m/0mynm,Webcam
0.28539,18.00000,/m/06q4mx,Window shutter
0.28564,18.00000,/m/0fy9p2,Mane
0.28589,18.00000,/m/01lbxg,Nut
0.28614,18.00000,/m/05_8m,Pearl
0.28639,18.00000,/m/080cpdy,Plank
0.28664,18.00000,/m/015bv3,Document
0.28689,18.00000,/m/01kt48,Border
0.28714,18.00000,/m/07c6l,Trombone
0.28738,18.00000,/m/0dxsnk,Crock
0.28763,18.00000,/m/073g6,Stethoscope
0.28788,18.00000,/m/061_f,Pear
0.28813,18.00000,/m/01v4sn,Square academic cap
0.28838,18.00000,/m/0fkrk,Grasses
0.28863,17.00000,/m/0dtln,Lamp
0.28888,17.00000,/m/04v0t6,Emergency light
0.28913,17.00000,/m/02zh30,Path
0.28938,17.00000,/m/02pd37,Overall
0.28962,17.00000,/m/03m4wn,Boating
0.28987,17.00000,/m/0ldpy,Adolescence
0.29012,17.00000,/m/03xp2r,Course
0.29037,17.00000,/m/03gq1,Herb
0.29062,17.00000,/m/0by9lp,Toy block
0.29087,17.00000,/m/0174nj,Phonograph record
0.29112,17.00000,/m/0280yrc,Tuxedo
0.29137,17.00000,/m/0kw6d,Driving
0.29161,17.00000,/m/026q93,Foil
0.29186,17.00000,/m/04qvtq,Police car
0.29211,17.00000,/m/019brn,Dreadlocks
0.29236,17.00000,/m/0dh21,Pipeline transport
0.29261,17.00000,/m/019fyk,Raft
0.29286,17.00000,/m/02hrh1q,Actor
0.29311,17.00000,/m/0ht80,Ketchup
0.29336,17.00000,/m/01c7cq,Grassland
0.29361,17.00000,/m/0swpk6b,Rickshaw
0.29385,17.00000,/m/03nfmq,Architecture
0.29410,17.00000,/m/0306r,Fox
0.29435,17.00000,/m/0266rh,Monk
0.29460,17.00000,/m/026dmfk,Rain gutter
0.29485,17.00000,/m/0f9_l,Snail
0.29510,17.00000,/m/03cxnw7,Locker
0.29535,17.00000,/m/03w7hp,Ice rink
0.29560,17.00000,/m/0dfbw,Racing
0.29584,16.00000,/m/0242gd,Wagon
0.29609,16.00000,/m/0hltv,Aircraft pilot
0.29634,16.00000,/m/015m2,Bead
0.29659,16.00000,/m/06_72j,Digital clock
0.29684,16.00000,/m/03154,Fungus
0.29709,16.00000,/m/0fc1fy,Black hair
0.29734,16.00000,/m/021dfr,Youth
0.29759,16.00000,/m/0jqgx,Lily
0.29784,16.00000,/m/0grtl,Steak
0.29808,16.00000,/m/0jwzhtg,Carving
0.29833,16.00000,/m/05d_8m,Spoiler
0.29858,16.00000,/m/01p2q5,Bandage
0.29883,16.00000,/m/01z85,Cheerleading
0.29908,16.00000,/m/01b_l2,Cardigan
0.29933,16.00000,/m/09_7cw,Dodge Charger (B-body)
0.29958,16.00000,/m/02j71,Earth
0.29983,16.00000,/m/03p1tw4,Tapestry
0.30007,16.00000,/m/0bmc4wk,Palette
0.30032,16.00000,/m/0chyh,Butter
0.30057,16.00000,/m/015mm6,Tights
0.30082,16.00000,/m/0192l,Bagpipes
0.30107,16.00000,/m/0jly1,Turkey
0.30132,16.00000,/m/010l12,Roller coaster
0.30157,16.00000,/m/0lcvh,Screenplay
0.30182,16.00000,/m/06jvx,Recorder
0.30207,16.00000,/m/04s_6n,Food truck
0.30231,16.00000,/m/05y5lj,Sports equipment
0.30256,16.00000,/m/05n4y,Common ostrich
0.30281,16.00000,/m/01gx4y,Photocopier
0.30306,16.00000,/m/015jwr,Swing
0.30331,16.00000,/m/01y3fy,Jungle
0.30356,16.00000,/m/02p_8bb,Hook
0.30381,16.00000,/m/05zg44,Nissan Cube
0.30406,16.00000,/m/0ckwm9,Peel
0.30430,16.00000,/m/01sy7,Coal
0.30455,16.00000,/m/01lnt7,Wallpaper
0.30480,16.00000,/m/0dxb5,Berry
0.30505,16.00000,/m/07xyvk,Coffeemaker
0.30530,16.00000,/m/0g6b5,Fireworks
0.30555,16.00000,/m/084zz,Cetaceans
0.30580,16.00000,/m/09x0r,Speech
0.30605,16.00000,/m/013xbf,Electrical connector
0.30630,16.00000,/m/0278m84,Railing
0.30654,15.00000,/m/022fb,Christian cross
0.30679,15.00000,/m/043520,Scrap
0.30704,15.00000,/m/03_0x5,Grasshopper
0.30729,15.00000,/m/0c2wf,Typewriter
0.30754,15.00000,/m/0by6g,Shark
0.30779,15.00000,/m/046dt1,Sill
0.30804,15.00000,/m/080t7,Valve
0.30829,15.00000,/m/03_qhc,Grille
0.30853,15.00000,/m/0gm3m,Filling station
0.30878,15.00000,/m/0xsc,Aircraft carrier
0.30903,15.00000,/m/07qy2g,Roof shingle
0.30928,15.00000,/m/017mln,Cracker
0.30953,15.00000,/m/02xhr73,Tennis player
0.30978,15.00000,/m/03gzqq,Golf club
0.31003,15.00000,/m/0975t,Clay
0.31028,15.00000,/m/011yvr,Plantation
0.31053,15.00000,/m/017g5,Breakdancing
0.31077,15.00000,/m/02y3rj,Presentation
0.31102,15.00000,/m/01mr6j,Cookware and bakeware
0.31127,15.00000,/m/06zn6g9,Kolhapuri chappal
0.31152,15.00000,/m/0dzb2,Vein
0.31177,15.00000,/m/02vxn,Film
0.31202,15.00000,/m/03p3bw,Bicycle helmet
0.31227,15.00000,/m/0dw7n,Digital camera
0.31252,15.00000,/m/01ntt3,Red hair
0.31276,15.00000,/m/0191_7,Retail
0.31301,15.00000,/m/0cz_0,Highway
0.31326,15.00000,/m/01jp76,Parking
0.31351,15.00000,/m/011jng,Fiber
0.31376,15.00000,/m/0152hh,Snowman
0.31401,15.00000,/m/06gpzn,Garnish
0.31426,15.00000,/m/03jnkr,Finial
0.31451,15.00000,/m/01pvk,Canal
0.31475,15.00000,/m/05bzyr,Rackets
0.31500,15.00000,/m/019w40,Surfboard
0.31525,15.00000,/m/02y_763,Sliding door
0.31550,15.00000,/m/02c96f,Diving regulator
0.31575,15.00000,/m/017ql,Bank
0.31600,15.00000,/m/02q5ptz,Palm branch
0.31625,15.00000,/m/025s6gm,Kitchen cabinet
0.31650,15.00000,/m/02r456g,Ballet flat
0.31675,15.00000,/m/06z6r,Swimming
0.31699,15.00000,/m/01p2t7,Stack
0.31724,15.00000,/m/024247,Bottled water
0.31749,14.00000,/m/01hnnm,Navel
0.31774,14.00000,/m/020jm,Beetle
0.31799,14.00000,/m/0g46r,Customs
0.31824,14.00000,/m/02yvhj,School bus
0.31849,14.00000,/m/01txr2,Spring
0.31874,14.00000,/m/0fg0m,Peanut
0.31898,14.00000,/m/01w_gm,Plaster
0.31923,14.00000,/m/05g0_z,Table salt
0.31948,14.00000,/m/03q2b,Ham
0.31973,14.00000,/m/04wxr,Mountain range
0.31998,14.00000,/m/016rh7,Spinach
0.32023,14.00000,/m/03cg49,Christmas lights
0.32048,14.00000,/m/02x8cch,Salt and pepper shakers
0.32073,14.00000,/m/041vtm,Telescopic sight
0.32098,14.00000,/m/0lf0n,Courtyard
0.32122,14.00000,/m/02gkl_,Mousepad
0.32147,14.00000,/m/02t2zd,Cobblestone
0.32172,14.00000,/m/07_53,Volleyball
0.32197,14.00000,/m/03d4zg,Ford Escape
0.32222,14.00000,/m/05khgx,Ashtray
0.32247,14.00000,/m/02hcw1,Floristry
0.32272,14.00000,/m/01l00t,Wreath
0.32297,14.00000,/m/05qc_,Planet
0.32321,14.00000,/m/02hxzv,Stable
0.32346,14.00000,/m/02tfk1,Point
0.32371,14.00000,/m/09tyrb,Bowling pin
0.32396,14.00000,/m/03y39,Information
0.32421,14.00000,/m/04sjm,Flowering plant
0.32446,14.00000,/m/01sdgj,Business card
0.32471,14.00000,/m/08fs21,Cuff
0.32496,14.00000,/m/0463cq4,Crying
0.32521,14.00000,/m/018jz,Baseball
0.32545,14.00000,/m/06fvc,Red
0.32570,14.00000,/m/03ldnb,Ceiling fan
0.32595,14.00000,/m/039jl6,Spoon lure
0.32620,14.00000,/m/04tm1x,Combat boot
0.32645,14.00000,/m/0d74dx,Fender
0.32670,14.00000,/m/01sfl,Clown
0.32695,14.00000,/m/02b389,Bottle cap
0.32720,14.00000,/m/0c29q,Leopard
0.32744,14.00000,/m/03dj64,Black cat
0.32769,14.00000,/m/01gm6,Bison
0.32794,14.00000,/m/01xqw,Cello
0.32819,14.00000,/m/02850ws,Bib
0.32844,13.00000,/m/0m0kxjl,Prawn
0.32869,13.00000,/m/0bm02,Bass drum
0.32894,13.00000,/m/0vllx,Barn
0.32919,13.00000,/m/06c7f7,Lipstick
0.32944,13.00000,/m/054hcy,Green bean
0.32968,13.00000,/m/017r8p,Pedestrian
0.32993,13.00000,/m/04w67_,Post box
0.33018,13.00000,/m/077p0h,Sleeveless shirt
0.33043,13.00000,/m/086nh,Web page
0.33068,13.00000,/m/02jt0t,Little black dress
0.33093,13.00000,/m/0cqdf,Sponge
0.33118,13.00000,/m/06n224,Sconce
0.33143,13.00000,/m/01786t,Tricycle
0.33167,13.00000,/m/06wwc,Satellite
0.33192,13.00000,/m/01k6s3,Toaster
0.33217,13.00000,/m/053j8t,Drinking fountain
0.33242,13.00000,/m/0166ls,Park
0.33267,13.00000,/m/01rd5z,Aisle
0.33292,13.00000,/m/0ddnl,Ferry
0.33317,13.00000,/m/0dqb6p,Elbow pad
0.33342,13.00000,/m/03qhv5,Heater
0.33367,13.00000,/m/0cjq5,Lobster
0.33391,13.00000,/m/0633h,Polar bear
0.33416,13.00000,/m/02q68d8,Champagne glass
0.33441,13.00000,/m/0h8kqgm,Fence Post
0.33466,13.00000,/m/01xqvb,Academic dress
0.33491,13.00000,/m/02qfx,Embroidery
0.33516,13.00000,/m/0m8q5,Quilt
0.33541,13.00000,/m/0142wf,Pajamas
0.33566,13.00000,/m/0fy6hp,Armrest
0.33590,13.00000,/m/07l5g,Turbine
0.33615,13.00000,/m/01j6t0,Fatigue
0.33640,13.00000,/m/03y999,Flap
0.33665,13.00000,/m/0fbw6,Cabbage
0.33690,13.00000,/m/05jhg,News
0.33715,13.00000,/m/071k0,Skiing
0.33740,13.00000,/m/01jddz,Concert
0.33765,13.00000,/m/04tkfx,Tread
0.33789,13.00000,/m/02k8rz,Wafer
0.33814,13.00000,/m/0c4lp,Rib
0.33839,13.00000,/m/01tksn,Spider web
0.33864,13.00000,/m/01x86j,Paper bag
0.33889,13.00000,/m/02pb18,Straw hat
0.33914,12.00000,/m/016b2k,Bramble
0.33939,12.00000,/m/016h1k,Handcuffs
0.33964,12.00000,/m/0250fv,Separative sewer
0.33989,12.00000,/m/01444p,Cloak
0.34013,12.00000,/m/01445t,Athlete
0.34038,12.00000,/m/03c4j,Gemstone
0.34063,12.00000,/m/09lbv,Drummer
0.34088,12.00000,/m/0420v5,Punching bag
0.34113,12.00000,/m/0fy__,Wax
0.34138,12.00000,/m/0fhrwd,Strings
0.34163,12.00000,/m/03jws_,Crest
0.34188,12.00000,/m/03g_gn8,Fang
0.34212,12.00000,/m/068fpk,Drink coaster
0.34237,12.00000,/m/04jq15f,Tote bag
0.34262,12.00000,/m/09k5z,Cigars
0.34287,12.00000,/m/03gtx71,Lifeboat
0.34312,12.00000,/m/0bykn,Duct tape
0.34337,12.00000,/m/03yx9r,Medical glove
0.34362,12.00000,/m/01dwsz,Waffle
0.34387,12.00000,/m/0h59_,Ice skate
0.34412,12.00000,/m/062c65,Lime
0.34436,12.00000,/m/023cbk,Cargo
0.34461,12.00000,/m/0645zg,Red carpet
0.34486,12.00000,/m/083jv,White
0.34511,12.00000,/m/01nd_n,Protest
0.34536,12.00000,/m/01b9xk,Hot dog
0.34561,12.00000,/m/01bsxb,Collage
0.34586,12.00000,/m/04jkpd,Bridle
0.34611,12.00000,/m/04myn,Light-emitting diode
0.34635,12.00000,/g/11b6r7rvym,Confectionery
0.34660,12.00000,/m/02cwf_,Shrine
0.34685,12.00000,/m/07p9gt,Spread
0.34710,12.00000,/m/06wqv,Spanish Cuisine
0.34735,12.00000,/m/02h201,Beret
0.34760,12.00000,/m/047rtk,Scroll
0.34785,12.00000,/m/0168g6,Factory
0.34810,12.00000,/m/03d8t1,Two-way radio
0.34835,12.00000,/m/04c0y,Kangaroo
0.34859,12.00000,/m/0dbvp,Goose
0.34884,12.00000,/m/05z55,Pasta
0.34909,12.00000,/m/02pshl5,Rotor
0.34934,12.00000,/g/121_4g3t,Baseball player
0.34959,12.00000,/m/03grzl,Baseball glove
0.34984,12.00000,/m/032ghl,Housefly
0.35009,12.00000,/m/0cfs8,Cathedral
0.35034,12.00000,/m/0h8mzrc,Wall Clock
0.35058,12.00000,/m/021mp2,Sedan
0.35083,12.00000,/m/08q1xp,Office chair
0.35108,12.00000,/m/027rl48,Ladle
0.35133,12.00000,/g/120j33jd,Donkey
0.35158,12.00000,/m/0cdk2,Eggplant
0.35183,12.00000,/m/025rp__,Cowboy hat
0.35208,12.00000,/m/0q0d2,Thatching
0.35233,12.00000,/m/01lwf0,Alley
0.35258,12.00000,/m/0c9sm1,Wireless microphone
0.35282,12.00000,/m/03wvsk,Hair dryer
0.35307,12.00000,/m/0h2t9w,Telescope
0.35332,12.00000,/m/05xh2,Pyramid
0.35357,12.00000,/m/01k17j,Milkshake
0.35382,12.00000,/m/0qk4n,Ford Mustang
0.35407,12.00000,/m/0396p,Gorilla
0.35432,12.00000,/m/02nnps,Relief
0.35457,12.00000,/m/02wv84t,Gas stove
0.35481,12.00000,/m/05lw7z,Bin bag
0.35506,11.00000,/m/04_xn,Mosque
0.35531,11.00000,/m/0b44zl,Army men
0.35556,11.00000,/m/0f0q9,Village
0.35581,11.00000,/m/02k8bg,Tape measure
0.35606,11.00000,/m/02py351,Ticket
0.35631,11.00000,/m/0b25v,License
0.35656,11.00000,/m/0c3f7m,Fire alarm system
0.35681,11.00000,/m/03k5cs,Geological formation
0.35705,11.00000,/m/014cnc,Student
0.35730,11.00000,/m/0cjc4v,Throttle
0.35755,11.00000,/m/020sdj,Comb
0.35780,11.00000,/m/03ffw1,QR code
0.35805,11.00000,/m/02vk7kj,Foil
0.35830,11.00000,/m/06zdj,School
0.35855,11.00000,/m/082cb,War
0.35880,11.00000,/m/01fklc,Pink
0.35904,11.00000,/m/0p3x,Anchor
0.35929,11.00000,/m/01b92,Bone
0.35954,11.00000,/m/01q0j8,Mixture
0.35979,11.00000,/m/0g8p9,Farm
0.36004,11.00000,/g/122brstn,Freezer
0.36029,11.00000,/m/02phwj2,Display window
0.36054,11.00000,/m/01rzcn,Watercraft
0.36079,11.00000,/m/08439z,Window screen
0.36104,11.00000,/m/0339_l,Foundation
0.36128,11.00000,/m/09hlfz,Helicopter rotor
0.36153,11.00000,/m/04229,Jet engine
0.36178,11.00000,/m/03j5_x,Polo neck
0.36203,11.00000,/m/01pn0r,Chef
0.36228,11.00000,/m/084hf,Worm
0.36253,11.00000,/m/06vplw,Toolbox
0.36278,11.00000,/m/0992bh,Headstock
0.36303,11.00000,/m/01xdjk,Brooch
0.36327,11.00000,/m/079f77,Undershirt
0.36352,11.00000,/m/0162v0,Kelp
0.36377,11.00000,/m/0f2f9,Television show
0.36402,11.00000,/m/017h86,Action figure
0.36427,11.00000,/m/03f6tq,Living room
0.36452,11.00000,/m/0b_hy9,Subway
0.36477,11.00000,/m/01j7v8,Circuit breaker
0.36502,11.00000,/m/031r7_,Dollhouse
0.36526,11.00000,/m/01hcps,Sheep's meat
0.36551,11.00000,/m/08knth,Ford Edge
0.36576,11.00000,/m/0gfk5,Pinball
0.36601,11.00000,/m/044r5d,Golf ball
0.36626,11.00000,/m/077jw,Spear
0.36651,11.00000,/m/0n1h,Artist
0.36676,11.00000,/m/0bp_wy,Oil
0.36701,11.00000,/m/0pgkc,Voting
0.36726,11.00000,/m/01nfrr,Vending machine
0.36750,11.00000,/m/0btc6_,Embellishment
0.36775,11.00000,/m/01hffk,Carriage
0.36800,11.00000,/m/02hj2v,Lifebuoy
0.36825,11.00000,/m/01q7l,Currency
0.36850,10.00000,/g/11bc5v4st7,Mantle
0.36875,10.00000,/m/01njq7,Alligators
0.36900,10.00000,/m/0j67plv,Lotus
0.36925,10.00000,/m/05d1kv,Keyhole saw
0.36949,10.00000,/m/03lnq3,Keychain
0.36974,10.00000,/m/01g5v,Blue
0.36999,10.00000,/m/0lvmz,Puzzle
0.37024,10.00000,/m/0ky7b,Dishwasher
0.37049,10.00000,/m/063rgb,Hand mixer
0.37074,10.00000,/m/015w7p,Cauliflower
0.37099,10.00000,/m/02z81d7,Suzuki Splash
0.37124,10.00000,/m/09gkmwd,Garden gnome
0.37149,10.00000,/m/017v43,Sea anemone
0.37173,10.00000,/m/017r3f,Chameleons
0.37198,10.00000,/m/01g8vd,Sterling silver
0.37223,10.00000,/m/0_cp5,Oyster
0.37248,10.00000,/m/03nxtz,Cottage
0.37273,10.00000,/m/0fmtd,Puppet
0.37298,10.00000,/m/0dgsmhc,Yoga mat
0.37323,10.00000,/m/03f35r,Wildflower
0.37348,10.00000,/m/04f85,Kiwi
0.37372,10.00000,/m/03q8g1,Spinal board
0.37397,10.00000,/m/02blr4,The Monster
0.37422,10.00000,/m/02mn0l,Samosa
0.37447,10.00000,/m/019plg,Shopping cart
0.37472,10.00000,/m/0d4wf,Kitchen
0.37497,10.00000,/m/01j6f0,Skyway
0.37522,10.00000,/m/0fqt361,Stool
0.37547,10.00000,/m/0323sq,Golf cart
0.37572,10.00000,/m/029b3,Dice
0.37596,10.00000,/m/02zt3,Kite
0.37621,10.00000,/m/012mj,Alcoholic drink
0.37646,10.00000,/m/0lgk9,Marshmallow
0.37671,10.00000,/m/0cl7h,Drainage
0.37696,10.00000,/m/0gkx92,Pom-pom
0.37721,10.00000,/m/018m62,Clipboard
0.37746,10.00000,/m/03thgk,Silhouette
0.37771,10.00000,/m/023pjk,Cutlery
0.37795,10.00000,/m/0j4rl,Pelican
0.37820,10.00000,/m/02gv5f,Runner bean
0.37845,10.00000,/m/0c3y3jd,Slider
0.37870,10.00000,/m/025sx7z,Boxing glove
0.37895,10.00000,/m/0q56v,Game controller
0.37920,10.00000,/m/0c3cnc,Bar stool
0.37945,10.00000,/m/04dw6l,Grinding machine
0.37970,10.00000,/m/04q2scx,Common beet
0.37995,10.00000,/m/051rmm,Steeple
0.38019,10.00000,/m/0lbxz,Mother
0.38044,10.00000,/m/08n2_m,Dirt jumping
0.38069,10.00000,/m/01zrkr,Icon
0.38094,10.00000,/m/04shl0,Liquor
0.38119,10.00000,/m/0mcx2,iPod
0.38144,10.00000,/m/01lgkm,Recreational vehicle
0.38169,10.00000,/m/02gxt6,Radio receiver
0.38194,10.00000,/m/09v3l_s,Folding table
0.38218,10.00000,/m/078hm,Slope
0.38243,10.00000,/g/120wqr6b,Meal
0.38268,10.00000,/m/019qw9,Convertible
0.38293,10.00000,/m/04tmrv,Trunks
0.38318,9.00000,/m/03ybsm,Creek
0.38343,9.00000,/m/0jmpt,Canvas
0.38368,9.00000,/m/02_kt,Ferrari S.p.A.
0.38393,9.00000,/m/02x0x5,Watering can
0.38418,9.00000,/m/02w3r3,Paper towel
0.38442,9.00000,/m/04cvgx,Mop
0.38467,9.00000,/m/012xff,Toothbrush
0.38492,9.00000,/m/0hf35,Volkswagen Beetle
0.38517,9.00000,/m/04sh3,Medicine
0.38542,9.00000,/m/027wrc,Skate shoe
0.38567,9.00000,/m/01dwwc,Pancake
0.38592,9.00000,/m/01rg3p,Easel
0.38617,9.00000,/m/0204fg,Skyline
0.38641,9.00000,/m/0fp7c,Hawk
0.38666,9.00000,/m/0hdln,Ruler
0.38691,9.00000,/m/026wq29,Shin guard
0.38716,9.00000,/m/02mrp,Electronics
0.38741,9.00000,/m/01r22b,Fried egg
0.38766,9.00000,/m/04b7gf,Extension cord
0.38791,9.00000,/m/017cc,Brain
0.38816,9.00000,/m/0f4p9,Kart racing
0.38841,9.00000,/m/0n0j,Area
0.38865,9.00000,/m/08qrwn,Rubble
0.38890,9.00000,/m/06830k,Muzzle
0.38915,9.00000,/m/05q778,Dog collar
0.38940,9.00000,/g/11b7qzc2w1,Log bridge
0.38965,9.00000,/m/022hy,Crucifix
0.38990,9.00000,/m/090x5p,Garden furniture
0.39015,9.00000,/m/03ctrlg,Vendor
0.39040,9.00000,/m/042v_gx,Acoustic guitar
0.39064,9.00000,/m/0j9k3fw,Pebble
0.39089,9.00000,/m/0h70h_,Bed frame
0.39114,9.00000,/m/02ztj6,Adapter
0.39139,9.00000,/m/0c1ml,Slate
0.39164,9.00000,/m/01b642,Wellington boot
0.39189,9.00000,/m/019sc,Black
0.39214,9.00000,/m/0273j8y,Hutch
0.39239,9.00000,/m/03qtnt,Miniature
0.39263,9.00000,/m/08626,Whippet
0.39288,9.00000,/m/01tp0c,Pebble
0.39313,9.00000,/m/07brj,Tambourine
0.39338,9.00000,/m/09c4c1,Cutting tool
0.39363,9.00000,/m/05_fqh,Plastic wrap
0.39388,9.00000,/m/04ryb5,Footstool
0.39413,9.00000,/m/07jbh,Table tennis
0.39438,9.00000,/m/012xjl,Toothpaste
0.39463,9.00000,/m/01399x,Pipe organ
0.39487,9.00000,/m/03m5k,Harp
0.39512,9.00000,/m/0d1w9,Prison
0.39537,9.00000,/m/0nybt,Seahorse
0.39562,9.00000,/m/06__v,Snowboard
0.39587,9.00000,/m/02qz80,Packaging and labeling
0.39612,9.00000,/m/0lxkm,Iris
0.39637,9.00000,/m/071r5,Scarecrow
0.39662,9.00000,/m/0vpsd3h,Television presenter
0.39686,9.00000,/m/031974,Waist
0.39711,9.00000,/g/11dyl1hp7,Performer
0.39736,9.00000,/m/056r_1,Push-button
0.39761,9.00000,/m/07lrp,Tomato sauce
0.39786,9.00000,/m/04brg2,Tableware
0.39811,9.00000,/m/0432rz,Anklet
0.39836,9.00000,/m/02z51p,Nightstand
0.39861,9.00000,/m/02wmf,Frisbee
0.39886,9.00000,/g/122fj96c,Para-sol
0.39910,9.00000,/m/04glm2w,Room divider
0.39935,9.00000,/m/02z3r,French cuisine
0.39960,9.00000,/m/023s_v,USB flash drive
0.39985,9.00000,/m/03dhbp,Transformers
0.40010,9.00000,/m/02ksmb,Brown hair
0.40035,9.00000,/m/088fh,Yellow
0.40060,9.00000,/m/06x4c,Sugar
0.40085,9.00000,/m/02w3_2,Formal wear
0.40109,9.00000,/m/01kbz_,Head louse
0.40134,9.00000,/m/07vwy6,Street art
0.40159,9.00000,/m/06qc5,Sound
0.40184,9.00000,/m/0dd5q,Pulled rickshaw
0.40209,9.00000,/m/04hyxm,Classroom
0.40234,8.00000,/m/02p1d4,St. Bernard
0.40259,8.00000,/m/06wrt,Sailing
0.40284,8.00000,/m/02h664x,Basketball player
0.40309,8.00000,/m/02920x,Seesaw
0.40333,8.00000,/g/120_g9_n,Négociant
0.40358,8.00000,/m/05vyk,Pianist
0.40383,8.00000,/m/01d74z,Night
0.40408,8.00000,/m/02wtjj,Stone carving
0.40433,8.00000,/m/01911n,Chassis
0.40458,8.00000,/m/0d31p,Vacuum cleaner
0.40483,8.00000,/m/011q58r2,Google Cardboard
0.40508,8.00000,/m/0btp2,Traffic
0.40532,8.00000,/m/09swcp,Household silver
0.40557,8.00000,/m/0475mb,Agricultural machinery
0.40582,8.00000,/m/02rv1v3,Nib
0.40607,8.00000,/m/01pd2g,Raspberry
0.40632,8.00000,/m/03r8dh,Greeting card
0.40657,8.00000,/m/0dc4t,Moles
0.40682,8.00000,/m/010lq47b,Witch hat
0.40707,8.00000,/m/01bms0,Screwdriver
0.40732,8.00000,/m/0dvsdw,White sucker
0.40756,8.00000,/m/0661nby,Transparent Anatomical Manikin
0.40781,8.00000,/m/0j_yc,Wasp
0.40806,8.00000,/m/02x761n,Baton
0.40831,8.00000,/m/06hr0k,Chocolate syrup
0.40856,8.00000,/m/01gj4c,Imperial pint
0.40881,8.00000,/m/0h8lk2n,Door Mat
0.40906,8.00000,/m/016gvg,Station Wagon
0.40931,8.00000,/m/01btn,Barge
0.40955,8.00000,/m/01ynw,Cement
0.40980,8.00000,/m/01z2z3,Wand
0.41005,8.00000,/m/0gxj3h,Lens cover
0.41030,8.00000,/m/068hy,Pet
0.41055,8.00000,/m/017z0v,Toast
0.41080,8.00000,/m/02lbcq,Stretcher
0.41105,8.00000,/m/030brp,Vipers
0.41130,8.00000,/m/06xbd,Solar energy
0.41155,8.00000,/m/01g8xg,Clamp
0.41179,8.00000,/m/07qxg_,Football helmet
0.41204,8.00000,/m/09kxp,Wool
0.41229,8.00000,/m/05y1k_,Shack
0.41254,8.00000,/m/07br0,Trade
0.41279,8.00000,/m/01x2j,Camouflage
0.41304,8.00000,/m/030jx3,Square
0.41329,8.00000,/m/0bbtn7c,Bench
0.41354,8.00000,/m/0dj6p,Peach
0.41378,8.00000,/m/028hfb,Patient
0.41403,8.00000,/m/0250bv,Manhole cover
0.41428,8.00000,/m/0k362,Tulip
0.41453,8.00000,/m/07j41f,Cockroach
0.41478,8.00000,/m/03ns2k,Litter
0.41503,8.00000,/m/0dx1j,Town
0.41528,8.00000,/m/02v3z_,Rubber duck
0.41553,8.00000,/m/0k9qw,Perspiration
0.41578,8.00000,/m/09x984,Puddle
0.41602,8.00000,/m/01t4h,Crystal
0.41627,8.00000,/m/02519,Cable car
0.41652,8.00000,/m/05148p4,Keyboard
0.41677,8.00000,/m/09kjpq,Underwater diving
0.41702,8.00000,/m/01y8xw,Villa
0.41727,8.00000,/m/0178j3,DVD player
0.41752,8.00000,/m/04v6l4,Frying pan
0.41777,8.00000,/m/0dl8m,Dam
0.41801,8.00000,/m/05fh2,Nursing
0.41826,8.00000,/m/05pjb,Orchids
0.41851,8.00000,/m/0299nd,Toy train
0.41876,8.00000,/m/0f_10p,Scoop
0.41901,8.00000,/m/03_3kb,Drive shaft
0.41926,8.00000,/m/01fzz2,Pony
0.41951,8.00000,/m/013sbk,Aquatic plant
0.41976,8.00000,/m/0f54r,Stingray
0.42000,8.00000,/m/09srw,Compass
0.42025,8.00000,/m/0lgw7,Photographer
0.42050,8.00000,/m/03s88m,Earplug
0.42075,8.00000,/m/020kz,Cannon
0.42100,8.00000,/m/02d1br,Spatula
0.42125,8.00000,/m/0cn6p,Otter
0.42150,8.00000,/m/02rlx7,Personal lubricant
0.42175,8.00000,/m/015k1g,Caller ID
0.42200,8.00000,/m/04h8h,Library
0.42224,8.00000,/m/02v_fp,Rangoli
0.42249,8.00000,/m/0hw5w,Hijab
0.42274,8.00000,/m/0f9n3,Ginger
0.42299,8.00000,/m/02zkn_,Log cabin
0.42324,7.00000,/m/01h8tj,Starfish
0.42349,7.00000,/m/01w5c_,Aerial photography
0.42374,7.00000,/m/04h8sr,Dumbbell
0.42399,7.00000,/m/0319l,French horn
0.42423,7.00000,/g/120zjrld,Tumbler
0.42448,7.00000,/m/09t57,Pine
0.42473,7.00000,/m/088n7,Japanese yen
0.42498,7.00000,/m/0fktr,Dairy
0.42523,7.00000,/m/02qbt67,Case
0.42548,7.00000,/m/025tjcb,Secondary school
0.42573,7.00000,/m/01fnns,Vegetation
0.42598,7.00000,/m/043kkf8,Baseball uniform
0.42623,7.00000,/m/04rky,Mammal
0.42647,7.00000,/m/076bq,Segway
0.42672,7.00000,/m/08syzt,Full dress uniform
0.42697,7.00000,/m/0fr19,Dandelion
0.42722,7.00000,/m/015qbp,Parking meter
0.42747,7.00000,/m/01f0zq,Mongoose
0.42772,7.00000,/m/06zfw,Skateboarding
0.42797,7.00000,/m/02q3d5,Memorial
0.42822,7.00000,/m/03rnxq,Souvenir
0.42846,7.00000,/m/03131m,Injection
0.42871,7.00000,/m/01y3hg,Smoke detector
0.42896,7.00000,/m/06mb1,Rain
0.42921,7.00000,/m/029j_,DVD
0.42946,7.00000,/m/02dsz,Disc jockey
0.42971,7.00000,/m/04blr,Knot
0.42996,7.00000,/m/0k1ps,Cork
0.43021,7.00000,/m/02697n,Swimfin
0.43046,7.00000,/m/01b68b,Woofer
0.43070,7.00000,/m/03nsht8,Mobile phone accessories
0.43095,7.00000,/m/05441v,Crutch
0.43120,7.00000,/m/027kkg3,Ruffle
0.43145,7.00000,/m/01pdqq,Bicycle chain
0.43170,7.00000,/m/075t5x,Road roller
0.43195,7.00000,/m/0dbrl,Garlic
0.43220,7.00000,/m/02dmz4,Yolk
0.43245,7.00000,/m/01bgd_,Chutney
0.43269,7.00000,/m/07hgcp,Rein
0.43294,7.00000,/m/015w6q,Barbie
0.43319,7.00000,/m/04mqbf,User guide
0.43344,7.00000,/m/01qcsb,Chewing gum
0.43369,7.00000,/m/04zwwv,Ring binder
0.43394,7.00000,/m/0fz0h,Honeycomb
0.43419,7.00000,/m/0m739,Nest
0.43444,7.00000,/m/02h661t,Dentist
0.43469,7.00000,/m/067408,Album cover
0.43493,7.00000,/m/02gy18,Skipping rope
0.43518,7.00000,/m/01d30f,Teacher
0.43543,7.00000,/m/02p8qh,Patio
0.43568,7.00000,/m/06f76,Router
0.43593,7.00000,/m/0b0qb3,Swim ring
0.43618,7.00000,/m/060ck9,Chaat
0.43643,7.00000,/m/01f5gx,Eating
0.43668,7.00000,/m/09dx1f8,LCD television
0.43692,7.00000,/m/09cjl,Airport
0.43717,7.00000,/m/0cnq0,Pollen
0.43742,7.00000,/m/014v7p,Zebra crossing
0.43767,7.00000,/m/02skpt,Artifact
0.43792,7.00000,/m/01xlvy,Ankle
0.43817,7.00000,/m/0l3ms,Balance beam
0.43842,7.00000,/m/0bynt,Track and field athletics
0.43867,7.00000,/m/04lbp,Leather
0.43892,7.00000,/m/01ypq8,Lighter
0.43916,7.00000,/m/06x5sp,Wrap
0.43941,7.00000,/m/0jg57,Bell pepper
0.43966,7.00000,/m/08c7kb,Fingerboard
0.43991,7.00000,/m/01xcwm,Jackfruit
0.44016,7.00000,/m/05sv1,Passport
0.44041,7.00000,/m/0csy8,Suspension bridge
0.44066,7.00000,/m/032tf7,Jumpsuit
0.44091,7.00000,/m/01q8_b,Hammock
0.44115,7.00000,/m/02fbqn,Headpiece
0.44140,7.00000,/m/036vg6,Wrestling
0.44165,7.00000,/m/015qcd,Payphone
0.44190,7.00000,/m/01811m,Wetsuit
0.44215,7.00000,/m/039x97,Buckle
0.44240,7.00000,/m/057cc,Musical keyboard
0.44265,7.00000,/m/0ftdwy,Footprint
0.44290,7.00000,/m/02nzw0,Warehouse
0.44315,7.00000,/m/03kyfs,Fastener
0.44339,7.00000,/m/019p5q,Gentleman
0.44364,7.00000,/m/033jq2,Lei
0.44389,7.00000,/m/0gd36,Sea lion
0.44414,7.00000,/m/0cvq3,Pickup truck
0.44439,7.00000,/m/09g5h,Spacecraft
0.44464,7.00000,/m/06h68r,Telecommunications tower
0.44489,7.00000,/m/017pqv,Incense
0.44514,7.00000,/m/041pbb,Memorandum
0.44538,7.00000,/m/0hqvc,Water lilies
0.44563,7.00000,/m/0m0gc,Date palm
0.44588,7.00000,/m/081w35,Hoop
0.44613,7.00000,/m/016c3c,Graduation ceremony
0.44638,7.00000,/m/03br9x,Chemise
0.44663,7.00000,/m/0dglm,American black bear
0.44688,7.00000,/m/05mvw3t,Radiator
0.44713,7.00000,/m/0262mx0,Banana leaf
0.44737,7.00000,/m/0129f4,Chemical compound
0.44762,7.00000,/m/0h6dlrc,BMW
0.44787,7.00000,/m/012hvb,Corset
0.44812,7.00000,/m/030swj,Mobile device
0.44837,7.00000,/m/0h8jh3r,Basketball Hoop
0.44862,7.00000,/m/01s_gz,Bodysuit
0.44887,7.00000,/m/01d380,Drill
0.44912,7.00000,/m/01v1hk,Image scanner
0.44937,7.00000,/m/0gms8,Lightning
0.44961,7.00000,/m/012n4x,Firefighter
0.44986,7.00000,/m/09y4pm,Market
0.45011,7.00000,/m/04bmfj,Reel
0.45036,7.00000,/m/0971v,Beef
0.45061,7.00000,/m/03c0bxg,Limb
0.45086,7.00000,/m/01j5ks,Wrench
0.45111,7.00000,/m/05676x,Pencil case
0.45136,7.00000,/m/03mr6,Hockey
0.45160,7.00000,/m/01q5f,Substance theory
0.45185,7.00000,/m/01gmv2,Bra
0.45210,7.00000,/m/02zn54,Gun barrel
0.45235,7.00000,/m/013_44,Leotard
0.45260,7.00000,/m/02r5_b,Curly kale
0.45285,7.00000,/m/04zjc,Machine gun
0.45310,7.00000,/m/02_2f1,Formula One car
0.45335,7.00000,/m/013x8v,Fan
0.45360,7.00000,/m/02_444,Trampoline
0.45384,6.00000,/m/01g8dv,Chevrolet Corvette
0.45409,6.00000,/m/01bqgn,Bicycle frame
0.45434,6.00000,/m/03fcm,Granite
0.45459,6.00000,/m/02mwzg,Plateau
0.45484,6.00000,/m/0lbxg,Father
0.45509,6.00000,/m/01b_xd,Bumblebee
0.45534,6.00000,/m/02fjhf,Chicken nugget
0.45559,6.00000,/m/02h_mt,Broth
0.45583,6.00000,/m/02p0_8y,Hand fan
0.45608,6.00000,/m/04ldz,Llama
0.45633,6.00000,/m/0jwn_,Pomegranate
0.45658,6.00000,/m/02gsv,Diary
0.45683,6.00000,/m/07t8vy,Sound hole
0.45708,6.00000,/m/02hlnc,Chocolate brownie
0.45733,6.00000,/m/016bn0,Omelette
0.45758,6.00000,/g/120z183t,Blackberry
0.45783,6.00000,/m/025_r8s,Sky lantern
0.45807,6.00000,/m/06krzy,Irrigation sprinkler
0.45832,6.00000,/m/04gvls_,LED display
0.45857,6.00000,/m/05lfsg,Waste collector
0.45882,6.00000,/m/036rkh,Chanel
0.45907,6.00000,/m/083mg,Walking
0.45932,6.00000,/m/02y8mg,Gazebo
0.45957,6.00000,/m/030c3d,Magnifying glass
0.45982,6.00000,/m/025t6n0,Video camera
0.46006,6.00000,/m/02jsng,Compressor
0.46031,6.00000,/m/0492nq,Cat food
0.46056,6.00000,/m/09cmq,Museum
0.46081,6.00000,/m/01dl3j,Banknote
0.46106,6.00000,/m/070vn,Superman
0.46131,6.00000,/m/01szdf,Caper
0.46156,6.00000,/m/019dx1,Home appliance
0.46181,6.00000,/m/02wv746,Kitchen stove
0.46206,6.00000,/m/0f571,Diaper
0.46230,6.00000,/m/0c7py,Water tower
0.46255,6.00000,/m/025fsf,Stapler
0.46280,6.00000,/m/0crnf,Atlas
0.46305,6.00000,/m/0f7tmf,Floodlight
0.46330,6.00000,/m/08k64l,Cargo pants
0.46355,6.00000,/m/016wkx,Pug
0.46380,6.00000,/m/03bj1,Giant panda
0.46405,6.00000,/m/025r_0t,Lead
0.46429,6.00000,/m/02mm_,Energy
0.46454,6.00000,/m/01xj_,Celery
0.46479,6.00000,/m/05t8fg,Sacred fig
0.46504,6.00000,/m/03qtgn,Poncho
0.46529,6.00000,/m/025st_8,Meadow
0.46554,6.00000,/m/02553v,Toilet seat
0.46579,6.00000,/m/0lym8,Tapestry
0.46604,6.00000,/m/016btq,Common Grape Vine
0.46629,6.00000,/m/06ys2,Spider-Man
0.46653,6.00000,/m/03z1rt,Hangar
0.46678,6.00000,/m/01dvt1,Joint
0.46703,6.00000,/m/046dlr,Alarm clock
0.46728,6.00000,/m/01f2sl,Power station
0.46753,6.00000,/m/0kh8w,Canyon
0.46778,6.00000,/m/0233qc,Crouton
0.46803,6.00000,/m/05rr0j,Chocolate chip
0.46828,6.00000,/m/02mf1n,Gadget
0.46852,6.00000,/m/04rmv,Mus
0.46877,6.00000,/m/04cp_,Koala
0.46902,6.00000,/m/0lvlk,Swamp
0.46927,6.00000,/m/04rtk7,Beer stein
0.46952,6.00000,/m/0gtct,Soy sauce
0.46977,6.00000,/m/025t5bz,Rouge
0.47002,6.00000,/m/0gjbv4m,Aluminum can
0.47027,6.00000,/m/01j692,Sardine
0.47052,6.00000,/m/02cm1w,Wicket
0.47076,6.00000,/m/018j2,Banjo
0.47101,6.00000,/m/0dmpm,Moped
0.47126,6.00000,/m/01d8ql,Rail
0.47151,6.00000,/m/0cdnk,Panthera
0.47176,6.00000,/m/02cv5l,Dumpling
0.47201,6.00000,/m/0dq75,Raccoon
0.47226,6.00000,/m/01gxrk,Boombox
0.47251,6.00000,/m/0605m,Plow
0.47275,6.00000,/m/01j7cq,Sensor
0.47300,6.00000,/m/0k3b9,Hydrangea
0.47325,6.00000,/m/0csj6s,Stain
0.47350,6.00000,/m/0jxw5,Equestrianism
0.47375,6.00000,/m/07bjf,Single-lens reflex camera
0.47400,6.00000,/m/04983s,Toilet roll holder
0.47425,6.00000,/m/064rk,Pottery
0.47450,6.00000,/m/04mwqs,Keg
0.47474,6.00000,/m/033_ln,Suspenders
0.47499,6.00000,/m/0g7v8f,Bicycle saddle
0.47524,6.00000,/m/0hr1s_w,Curry
0.47549,6.00000,/m/015k7,Gautama Buddha
0.47574,6.00000,/m/099ssp,Platter
0.47599,6.00000,/m/037hz,Golf
0.47624,6.00000,/m/0hr65bq,Nest Labs
0.47649,6.00000,/m/027rw3,Funnel
0.47674,6.00000,/m/01q3m6,Touchpad
0.47698,6.00000,/m/0f52bd,Eggshell
0.47723,6.00000,/m/06t241,Party hat
0.47748,6.00000,/m/06_kbr,Hip
0.47773,6.00000,/m/01bdy,Bowling
0.47798,6.00000,/m/06rvn,Snare drum
0.47823,6.00000,/m/02729,Dill
0.47848,6.00000,/m/0ddq_1,Lacrosse stick
0.47873,6.00000,/m/012ckm,Bonfire
0.47897,6.00000,/m/02mg4z,Cheesecake
0.47922,6.00000,/m/025srdc,Panties
0.47947,6.00000,/m/0lwkh,Nike
0.47972,6.00000,/m/02_b95,Mallet
0.47997,6.00000,/m/01d5g,Batman
0.48022,6.00000,/m/017ssg,Boiler
0.48047,6.00000,/m/025sfz5,Icicle
0.48072,6.00000,/m/03nscmh,Food steamer
0.48097,6.00000,/m/01t15m,Waiter
0.48121,6.00000,/m/03bwq,Gas mask
0.48146,6.00000,/m/01gd91,Pasture
0.48171,6.00000,/m/0k1r0,Thing
0.48196,6.00000,/m/0731xb,Batter
0.48221,6.00000,/m/06p35,Spice
0.48246,6.00000,/m/01l_mq,Throne
0.48271,6.00000,/m/02_x63,Wrinkle
0.48296,6.00000,/m/03htg,Harbor
0.48320,5.00000,/m/09gms,Ramen
0.48345,5.00000,/m/0ds5b,Facial hair
0.48370,5.00000,/m/0lc0w,Childbirth
0.48395,5.00000,/m/03bx3wh,Corn on the cob
0.48420,5.00000,/m/0892cv,Battery charger
0.48445,5.00000,/m/0g54v5d,Military vehicle
0.48470,5.00000,/m/0p7h,Amethyst
0.48495,5.00000,/m/09ql8,Water skiing
0.48520,5.00000,/m/03fj2,Goldfish
0.48544,5.00000,/m/03nwjn,Mohawk hairstyle
0.48569,5.00000,/m/017r3y,Videocassette recorder
0.48594,5.00000,/m/02pvbb,Mansion
0.48619,5.00000,/m/018lrm,Arena
0.48644,5.00000,/m/097wsh,Exercise machine
0.48669,5.00000,/m/01psxn,Peace symbols
0.48694,5.00000,/m/027dzs,Geode
0.48719,5.00000,/m/0fq22vb,Exhibition
0.48743,5.00000,/m/0qf0c,Buffalo wing
0.48768,5.00000,/m/031bff,Window covering
0.48793,5.00000,/m/064d7,Pepsi
0.48818,5.00000,/m/03vzky,Fishnet
0.48843,5.00000,/m/0142vg,Sled
0.48868,5.00000,/m/043nyj,Common fig
0.48893,5.00000,/m/035y33,Official
0.48918,5.00000,/m/0gvrl5w,Go-kart
0.48943,5.00000,/m/0mwc,Angle
0.48967,5.00000,/m/03q7p6c,Gold leaf
0.48992,5.00000,/m/02r6g67,Sweater vest
0.49017,5.00000,/m/0836l1,Electrical enclosure
0.49042,5.00000,/m/0mcn4,Succulent plant
0.49067,5.00000,/m/0csnz,Squalius cephalus
0.49092,5.00000,/m/056ks2,Rowing
0.49117,5.00000,/m/016zpp,Guava
0.49142,5.00000,/m/0m91c,Sprint
0.49166,5.00000,/m/0p833,Perfume
0.49191,5.00000,/m/0b0d0p,Wedge
0.49216,5.00000,/m/07bg4p,Heart
0.49241,5.00000,/m/01vkl,Circle
0.49266,5.00000,/m/0kh6vg5,Volleyball player
0.49291,5.00000,/m/030zjl,Throw pillow
0.49316,5.00000,/m/02fwqx,Baseball Umpire
0.49341,5.00000,/m/0911jt,Silo
0.49366,5.00000,/m/02z47vr,Folding door
0.49390,5.00000,/m/0k3bt,Pansy
0.49415,5.00000,/m/0fw68,Soap
0.49440,5.00000,/m/098268,Hairnet
0.49465,5.00000,/m/049rd,Knight
0.49490,5.00000,/m/0f6x8,Bird of prey
0.49515,5.00000,/m/04kw3q,Tree-topper
0.49540,5.00000,/m/01hrv5,Popcorn
0.49565,5.00000,/g/120p4gwp,Plum
0.49589,5.00000,/m/0grq0,Mayonnaise
0.49614,5.00000,/m/0ftbs,Blueberry
0.49639,5.00000,/m/0cl71,Loom
0.49664,5.00000,/m/06l9r,Red panda
0.49689,5.00000,/m/0647qj,Float
0.49714,5.00000,/m/0hg6h,Cassette tape
0.49739,5.00000,/m/039jxp,Colander
0.49764,5.00000,/m/04tkc_,Pampas grass
0.49789,5.00000,/m/0139zp,Black pepper
0.49813,5.00000,/m/05twp_,Pump organ
0.49838,5.00000,/m/07yjb,Vampire
0.49863,5.00000,/m/05hgj,Novel
0.49888,5.00000,/m/02dx0,Durian
0.49913,5.00000,/m/025cll,Storm drain
0.49938,5.00000,/m/056f2w,Sweatpants
0.49963,5.00000,/m/0bczwb,Rack
0.49988,5.00000,/m/027lt5,Peony
0.50012,5.00000,/m/0g5s7,Pea
0.50037,5.00000,/m/0c4f_,Weight training
0.50062,5.00000,/m/0kfrkgg,Lacrosse Player
0.50087,5.00000,/m/0cqr1,Eel
0.50112,5.00000,/m/04tlvt,Boardshorts
0.50137,5.00000,/m/03_7wn,Pointer
0.50162,5.00000,/m/024d2,Calculator
0.50187,5.00000,/g/121k3ks0,Professional Organizer
0.50211,5.00000,/m/03c59l,Christmas stocking
0.50236,5.00000,/m/02bwwq,Power strip
0.50261,5.00000,/g/120wl5r3,Gazelle
0.50286,5.00000,/m/01k7_,Bunsen burner
0.50311,5.00000,/m/0508p,Motherboard
0.50336,5.00000,/m/015c4z,Sitting
0.50361,5.00000,/m/0397w,Gymnastics
0.50386,5.00000,/m/0dlly9m,Home accessories
0.50411,5.00000,/m/02vwksk,Grapevines
0.50435,5.00000,/m/0bjqx4,Fitness and figure competition
0.50460,5.00000,/m/027kl1,Ice cream cone
0.50485,5.00000,/m/02pd__z,Long hair
0.50510,5.00000,/m/02wg_p,Tree house
0.50535,5.00000,/m/04y9_,Microscope
0.50560,5.00000,/m/04ykml,Dustpan
0.50585,5.00000,/m/05wkw,Photography
0.50610,5.00000,/m/03mcr3,Bedding
0.50634,5.00000,/m/0c3yk,Charcoal
0.50659,5.00000,/m/05d08t,Wheelchair ramp
0.50684,5.00000,/m/02v0m2,Diagram
0.50709,5.00000,/m/01gd1c,Test
0.50734,5.00000,/m/0126gc,Reindeer
0.50759,5.00000,/m/02qd466,Float
0.50784,5.00000,/m/049h0m,Fishing net
0.50809,5.00000,/m/0hv6w,Logging
0.50834,5.00000,/m/04jgrq,Concrete mixer
0.50858,5.00000,/m/03dtr,Geyser
0.50883,5.00000,/m/07z2l,Veal
0.50908,5.00000,/m/0czz2,Antelope
0.50933,5.00000,/m/044fq,Joystick
0.50958,5.00000,/m/012mqx,Iceberg
0.50983,5.00000,/m/020wcz,Mountain pass
0.51008,5.00000,/m/018l35,Pharmaceutical drug
0.51033,5.00000,/m/02dmw4,Scrambled eggs
0.51057,5.00000,/m/02b0h8,Candlenut
0.51082,5.00000,/m/018ktp,Watercolor painting
0.51107,5.00000,/m/07fhr3,White coat
0.51132,5.00000,/g/11b64ww6c3,TV Stand
0.51157,5.00000,/m/05kc0j,Gauge
0.51182,5.00000,/m/0gfgss9,Snow boot
0.51207,5.00000,/m/09f96,Mosquito
0.51232,5.00000,/m/014mpm,Intersection
0.51257,5.00000,/m/01xgbj,Turret
0.51281,5.00000,/m/0frq6,Pork
0.51306,5.00000,/m/0cldt,Automated teller machine
0.51331,5.00000,/m/0cmbf0p,Whole wheat bread
0.51356,5.00000,/m/01q971,Brisket
0.51381,5.00000,/m/02lxj,Electrical network
0.51406,5.00000,/m/04wjqw,Pavilion
0.51431,5.00000,/m/017h0w,Tattoo machine
0.51456,5.00000,/m/02rpgk,House mouse
0.51480,5.00000,/m/08385b,Rose
0.51505,5.00000,/m/0glr4tf,Rump steak
0.51530,5.00000,/g/120w83d7,Nectarine
0.51555,5.00000,/m/09777,Salmon
0.51580,4.00000,/m/078x4m,Location
0.51605,4.00000,/m/04tn4x,Swim cap
0.51630,4.00000,/m/03hftql,Mason jar
0.51655,4.00000,/m/0c_16,Blood vessel
0.51680,4.00000,/m/0ltv,Auto racing
0.51704,4.00000,/m/0m53l,Batoids
0.51729,4.00000,/m/01pb_4,Jumping spider
0.51754,4.00000,/m/036qh8,Produce
0.51779,4.00000,/m/039m_z,Portable toilet
0.51804,4.00000,/m/03clckp,Wood
0.51829,4.00000,/m/04yqq2,Bust
0.51854,4.00000,/m/0c5q8,Chalk
0.51879,4.00000,/m/074d1,Submarine
0.51903,4.00000,/m/0849l,Olympic weightlifting
0.51928,4.00000,/m/0h55s,Caramel
0.51953,4.00000,/m/02fh7f,Eraser
0.51978,4.00000,/m/0h8kj,Snowball
0.52003,4.00000,/m/01wy6,Clarinet
0.52028,4.00000,/m/070lv,Sling
0.52053,4.00000,/m/0140d2,Converse
0.52078,4.00000,/m/031n9j,Marble
0.52103,4.00000,/m/07mf1,Thermometer
0.52127,4.00000,/m/025tkr6,Chromium
0.52152,4.00000,/m/063c7,Polo
0.52177,4.00000,/m/0gh6l9q,Wall decal
0.52202,4.00000,/m/01fqc_,Baby bottle
0.52227,4.00000,/m/0dwpk,Seasoning
0.52252,4.00000,/m/033kf,Frost
0.52277,4.00000,/m/01wtvw,Camcorder
0.52302,4.00000,/m/02gx17,Heavy equipment
0.52326,4.00000,/m/090ljv,Exercise equipment
0.52351,4.00000,/m/0ds4x,Hairstyle
0.52376,4.00000,/m/049mhp,Electricity meter
0.52401,4.00000,/m/027jl3_,Chevrolet Volt
0.52426,4.00000,/m/02z01d5,Sliding glass door
0.52451,4.00000,/m/01chy,Bowls
0.52476,4.00000,/m/0768fx,Automotive lighting
0.52501,4.00000,/m/0n47s4r,Paste
0.52526,4.00000,/m/06h01,Read-only memory
0.52550,4.00000,/m/0hr95w1,Pointer
0.52575,4.00000,/m/0cl6l,Straw
0.52600,4.00000,/m/045jsc,Minibus
0.52625,4.00000,/m/04q3lc9,Roller shutter
0.52650,4.00000,/m/0h6w7c,Buxus sempervirens
0.52675,4.00000,/m/02y_b9,Fodder
0.52700,4.00000,/m/08b4g7,Cherry tomato
0.52725,4.00000,/m/05r1j,Poker
0.52749,4.00000,/m/01vq3,Christmas Day
0.52774,4.00000,/m/065nr6h,Yellow card
0.52799,4.00000,/m/02rjc05,Dalmatian dog
0.52824,4.00000,/m/0j3gb37,Cymbal stand
0.52849,4.00000,/m/02fvjy,Mashed potato
0.52874,4.00000,/m/0gyw4,Legumes
0.52899,4.00000,/m/045dxv,Onion ring
0.52924,4.00000,/m/025xryy,Sportswear
0.52948,4.00000,/m/04d6k,Kilt
0.52973,4.00000,/m/0f2b9,Champagne
0.52998,4.00000,/m/06zq8mq,Barbecue chicken
0.53023,4.00000,/m/02q_2q,Basement
0.53048,4.00000,/m/03qmh,Honey
0.53073,4.00000,/m/045s79,Votive candle
0.53098,4.00000,/m/0bmdkzx,Sound board
0.53123,4.00000,/m/03gssjk,Flower girl
0.53148,4.00000,/m/03h54r,Sunflowers
0.53172,4.00000,/m/0kjxx,Pan
0.53197,4.00000,/m/0dm32,Sweet potato
0.53222,4.00000,/m/04bmk,Killer whale
0.53247,4.00000,/m/07_tb,Video game console
0.53272,4.00000,/m/02kmbn,Dugout
0.53297,4.00000,/m/0gzj8,Nun
0.53322,4.00000,/m/0lf45,Camp
0.53347,4.00000,/m/05s28,Parsley
0.53371,4.00000,/m/07kc0,Tide
0.53396,4.00000,/m/02wf2z,Ravioli
0.53421,4.00000,/m/0t_f9f8,Fist
0.53446,4.00000,/m/04gt040,Shower head
0.53471,4.00000,/m/01gmdq,Snowflake
0.53496,4.00000,/m/0cqt2,Fish hook
0.53521,4.00000,/m/02ywpp,Bird feeder
0.53546,4.00000,/m/01pwdc,Carousel
0.53571,4.00000,/m/039w5w,Pocket watch
0.53595,4.00000,/m/03rbhq,Sundae
0.53620,4.00000,/m/04c2h8,Rake
0.53645,4.00000,/m/0983v,Barbecue
0.53670,4.00000,/m/061bh,Parasailing
0.53695,4.00000,/m/0513yzt,Ballet Dancer
0.53720,4.00000,/m/01n3yx,Ship
0.53745,4.00000,/m/051hrr,Electronic drum
0.53770,4.00000,/m/0djmp,Ancient history
0.53794,4.00000,/m/07_0xk,Mustard
0.53819,4.00000,/m/025rgl,Plush
0.53844,4.00000,/m/012f08,Motor vehicle
0.53869,4.00000,/m/011l78,Team
0.53894,4.00000,/m/0gd6f,Fountain pen
0.53919,4.00000,/m/01l99n,Sliced bread
0.53944,4.00000,/m/0hhbr,Art museum
0.53969,4.00000,/m/02gzp,Dagger
0.53994,4.00000,/m/0285v,Dollar
0.54018,4.00000,/m/05j62p,Fire station
0.54043,4.00000,/m/05n47my,Sugar Cube
0.54068,4.00000,/m/02rfdq,Interior design
0.54093,4.00000,/m/01nq_x,Wildcat
0.54118,4.00000,/m/0fjn8,Han Solo
0.54143,4.00000,/m/0pmlq,Chocolate bar
0.54168,4.00000,/m/03qh03g,Media
0.54193,4.00000,/m/07sg02,Artificial flower
0.54217,4.00000,/m/015_d,Bomber
0.54242,4.00000,/m/01hq29,Humpback whale
0.54267,4.00000,/m/01sm1g,Wood block
0.54292,4.00000,/m/049kc,Kimono
0.54317,4.00000,/m/05_5p_0,Table tennis racket
0.54342,4.00000,/m/0d99pf,Control panel
0.54367,4.00000,/m/0pr_h,Obelisk
0.54392,4.00000,/m/01j2bj,Bathroom
0.54417,4.00000,/m/09rgp,Road bicycle
0.54441,4.00000,/m/0133tk,Bulletproof vest
0.54466,4.00000,/m/0fw9d,Fig trees
0.54491,4.00000,/m/03h530,Dress code
0.54516,4.00000,/m/02068x,Gondola
0.54541,4.00000,/m/052j6q6,Volleyball net
0.54566,4.00000,/m/0dnkv,Supermarket
0.54591,4.00000,/m/02pkbkw,Stinger
0.54616,4.00000,/m/016yx7,Gym
0.54640,4.00000,/m/0574rl2,Rugby Player
0.54665,4.00000,/m/07vxw5,Cycling shoe
0.54690,4.00000,/m/079dl7,Chocolate cake
0.54715,4.00000,/m/01g0wd,Power supply
0.54740,4.00000,/m/0388sn,Summit
0.54765,4.00000,/m/047j0r,Filing cabinet
0.54790,4.00000,/m/0kjkw,Speed limit
0.54815,4.00000,/m/015lbc,Crow family
0.54840,4.00000,/m/0_dqb,Chisel
0.54864,4.00000,/m/034z7h,Cityscape
0.54889,4.00000,/m/0f6nr,Unicycle
0.54914,4.00000,/m/05qb2y,Combat uniform
0.54939,4.00000,/m/0g0zc,Water buffalo
0.54964,4.00000,/m/02_45f,Tweezers
0.54989,4.00000,/m/0d7pp,Credit card
0.55014,4.00000,/m/0pk35,Lightsaber
0.55039,4.00000,/m/0bvpg,Unicorn
0.55063,4.00000,/m/01jtn,Body piercing
0.55088,4.00000,/m/04h09y,Chess table
0.55113,4.00000,/m/04mcf2,Chaise longue
0.55138,4.00000,/m/0k5c3,Mermaid
0.55163,4.00000,/m/06xzh,Sleep
0.55188,4.00000,/m/09wzfj,California roll
0.55213,4.00000,/m/022pgh,Electric locomotive
0.55238,4.00000,/m/02czv8,Birthday cake
0.55263,4.00000,/m/01fpmd,Tugboat
0.55287,4.00000,/m/011lftj3,Cooker
0.55312,4.00000,/m/07c97b,Fur clothing
0.55337,4.00000,/m/05wgx5,Dipping sauce
0.55362,4.00000,/m/01hhc2,Motorcycle speedway
0.55387,4.00000,/m/08dmm7,Marines
0.55412,4.00000,/m/02q3yzp,Filler
0.55437,4.00000,/m/055w7,Mozzarella
0.55462,4.00000,/m/012hcygd,Lemon tart
0.55486,4.00000,/m/015s2f,Water resources
0.55511,4.00000,/m/07n7lk,Car dealership
0.55536,4.00000,/m/05p5f9,Breastplate
0.55561,4.00000,/m/04xbg2,Stereophonic sound
0.55586,4.00000,/g/1q5j8ng0h,Scene
0.55611,4.00000,/m/01dl1f,Capo
0.55636,4.00000,/m/036knn,Sprinkles
0.55661,4.00000,/g/1xy327k_,Cobra
0.55685,4.00000,/m/0kpjk,Lychee
0.55710,4.00000,/m/02vkk45,Thong
0.55735,4.00000,/m/01504,Brass
0.55760,4.00000,/m/01jyr1,Islet
0.55785,4.00000,/m/0758cp,Clothes horse
0.55810,4.00000,/m/01zvtl,Egg white
0.55835,4.00000,/m/037xy,Gas
0.55860,4.00000,/m/0dx4k5,Pot marigold
0.55885,4.00000,/m/03bwzh1,Hair loss
0.55909,4.00000,/m/012ysf,Syringe
0.55934,4.00000,/m/0lnyz,Gravy
0.55959,4.00000,/m/018ssc,Groundcover
0.55984,4.00000,/m/02y2l_,Sparkler
0.56009,4.00000,/m/016133,Handshake
0.56034,4.00000,/m/017kvv,Infrastructure
0.56059,4.00000,/m/04nmy9,Cheque
0.56084,4.00000,/m/02p4dfn,Lectern
0.56108,4.00000,/m/0hkf,Agriculture
0.56133,4.00000,/m/079b1s,Porthole
0.56158,4.00000,/m/02p6mkn,Seedling
0.56183,4.00000,/m/02p3w7d,Quad skates
0.56208,4.00000,/m/03wrck,Queen's Guard
0.56233,4.00000,/m/0f45l,Steppe
0.56258,4.00000,/m/018g8j,Gastropods
0.56283,4.00000,/m/03yhk,Ink
0.56308,4.00000,/m/05tz5y,Doghouse
0.56332,4.00000,/m/05jh2z,Calipers
0.56357,4.00000,/m/0ffhy,Clam
0.56382,4.00000,/m/016622,Tubular bells
0.56407,4.00000,/m/0bhbkv,Head tie
0.56432,4.00000,/m/05f3rp5,Pincers
0.56457,4.00000,/m/0h8nmcp,Dog Leash
0.56482,4.00000,/g/11dd_rrl1f,Fidget spinner
0.56507,4.00000,/m/02f1qx,Jalapeño
0.56531,4.00000,/m/06v9jt,Latch
0.56556,4.00000,/m/0276krm,Fawn
0.56581,4.00000,/m/07fnvh,Artificial hair integrations
0.56606,4.00000,/m/030610,Treadmill
0.56631,4.00000,/m/03c0dzw,Batting glove
0.56656,4.00000,/m/05t4q,Physician
0.56681,4.00000,/m/0h8ntt3,Ironing Board
0.56706,4.00000,/m/0p719,Fruit tree
0.56731,4.00000,/g/1211j9yp,Falcon
0.56755,4.00000,/m/0km3f,Labrador Retriever
0.56780,4.00000,/m/01hgjl,Scratching
0.56805,4.00000,/m/02zvsm,Tart
0.56830,4.00000,/m/025s18p,Okra
0.56855,4.00000,/m/0gkxy13,Handwriting
0.56880,4.00000,/m/02q2m0r,Dog toy
0.56905,4.00000,/m/059h5_,Aloe vera
0.56930,4.00000,/m/07xgrh,Ingredient
0.56954,4.00000,/m/0h42m,Match
0.56979,4.00000,/m/07bl9,Salamander
0.57004,4.00000,/m/01kqwy,Business jet
0.57029,4.00000,/m/09vklq,Captain America's shield
0.57054,4.00000,/m/06x0q,Sign language
0.57079,4.00000,/m/0by1g,Crayfish
0.57104,3.00000,/m/012qyb,Barbershop
0.57129,3.00000,/m/047v4b,Artichoke
0.57154,3.00000,/m/0bdwv_,Cycling power meter
0.57178,3.00000,/m/05qb9l1,Fish pond
0.57203,3.00000,/m/04_fs,Muscle
0.57228,3.00000,/m/0d9_3,Larva
0.57253,3.00000,/m/02p0y0y,Hazard
0.57278,3.00000,/m/06zs7,Sniper
0.57303,3.00000,/m/03qc9zr,Screaming
0.57328,3.00000,/m/0c5z40,Weight machine
0.57353,3.00000,/m/013y0j,Organ
0.57377,3.00000,/m/04p168,Cue stick
0.57402,3.00000,/m/027vr03,Window cleaner
0.57427,3.00000,/m/0250zy,Brussels sprout
0.57452,3.00000,/m/02422r,Futon
0.57477,3.00000,/m/03qjg,Harmonica
0.57502,3.00000,/m/01j25p,Chevrolet Camaro
0.57527,3.00000,/m/0g2x4,Reed
0.57552,3.00000,/m/01l7wg,Chalice
0.57577,3.00000,/m/01jnfv,Viaduct
0.57601,3.00000,/m/0755b,Scorpion
0.57626,3.00000,/m/0dxn2,Roasting
0.57651,3.00000,/m/0d0pt6,European perch
0.57676,3.00000,/m/063r3,Parade
0.57701,3.00000,/m/07cwnp,Picnic table
0.57726,3.00000,/m/03fnz,Gecko
0.57751,3.00000,/m/015st5,Oil platform
0.57776,3.00000,/m/0cdtd,Chariot
0.57800,3.00000,/m/047bhm,Slide
0.57825,3.00000,/m/027pcv,Zucchini
0.57850,3.00000,/m/02l1v9,Bazooka
0.57875,3.00000,/m/0cf0b5,Sole
0.57900,3.00000,/m/05sm1,Plain
0.57925,3.00000,/m/020fb2,Cafe
0.57950,3.00000,/m/0170gz,Nativity scene
0.57975,3.00000,/m/0b0y41,Poached egg
0.58000,3.00000,/m/01p3xl,Metro station
0.58024,3.00000,/m/0km5c,German Shepherd
0.58049,3.00000,/m/0215pz,Harbour porpoise
0.58074,3.00000,/m/03ktm1,Body of water
0.58099,3.00000,/m/0fg34,Nurse uniform
0.58124,3.00000,/m/01qpbt,Bitters
0.58149,3.00000,/m/015fyw,Poppy
0.58174,3.00000,/m/04jw1r,Hot sauce
0.58199,3.00000,/m/03vk79,Ice cube
0.58223,3.00000,/m/01b87f,CD player
0.58248,3.00000,/m/02k1gj,Beer tap
0.58273,3.00000,/m/084bl,Wakeboarding
0.58298,3.00000,/m/09kmv,Natural rubber
0.58323,3.00000,/m/01mf0,Software
0.58348,3.00000,/m/01699v,Bones
0.58373,3.00000,/g/120jqsw2,Botina
0.58398,3.00000,/m/0g0y_,Sunflower seed
0.58422,3.00000,/m/026fgl,Wind chime
0.58447,3.00000,/m/0k2jq,Sabre
0.58472,3.00000,/m/02wszf,Infielder
0.58497,3.00000,/m/0h5wslk,Jaguar
0.58522,3.00000,/m/0bg2p,Security
0.58547,3.00000,/m/01v2xz,Clothes dryer
0.58572,3.00000,/m/0btcr,Levee
0.58597,3.00000,/m/01f91_,Pretzel
0.58622,3.00000,/m/06z_tz,Photo album
0.58646,3.00000,/m/02q13x7,Fishing vessel
0.58671,3.00000,/m/064l53,Chars
0.58696,3.00000,/m/03g8mr,Baseball bat
0.58721,3.00000,/m/075l0w,Mosquito net
0.58746,3.00000,/m/07w_f3,Garden hose
0.58771,3.00000,/m/03clnd_,Putter
0.58796,3.00000,/m/09gys,Squid
0.58821,3.00000,/m/0jbr7,Clove
0.58845,3.00000,/m/04zjxcz,Ash
0.58870,3.00000,/m/01hf_2,Ape
0.58895,3.00000,/m/05hp41,Car wash
0.58920,3.00000,/g/1213_06g,Electric kettle
0.58945,3.00000,/m/02p19vy,Guide
0.58970,3.00000,/m/01gllr,Beehive
0.58995,3.00000,/m/0236lc,Dry lake
0.59020,3.00000,/m/06hps,Rodent
0.59045,3.00000,/m/01c3q,Bassoon
0.59069,3.00000,/m/0j25zyj,Drum stick
0.59094,3.00000,/m/0jqjp,Irises
0.59119,3.00000,/m/0hgp_4q,Ricer
0.59144,3.00000,/m/0fy8r0,Center console
0.59169,3.00000,/m/04cm_7,Keffiyeh
0.59194,3.00000,/m/021klp,Common raven
0.59219,3.00000,/m/078rx,Screwdriver
0.59244,3.00000,/m/0bn_tn,Rust
0.59268,3.00000,/m/02l341,Ancient Rome
0.59293,3.00000,/m/02dlh2,Conga
0.59318,3.00000,/m/03rb85,Space bar
0.59343,3.00000,/m/025rsfk,Copper
0.59368,3.00000,/m/0g_tb,Yoda
0.59393,3.00000,/m/04gh1,Laser
0.59418,3.00000,/m/027khl8,Flock
0.59443,3.00000,/m/014k30,Audio mixing
0.59468,3.00000,/m/06tzj3,Thistle
0.59492,3.00000,/m/0gtcd,Custard
0.59517,3.00000,/m/0f03_,Urban planner
0.59542,3.00000,/m/03xknb,Ottoman
0.59567,3.00000,/m/02wbtzl,Sun hat
0.59592,3.00000,/m/0kwn5,Breadboard
0.59617,3.00000,/m/03bxptd,Shaved ice
0.59642,3.00000,/m/07thg6,Trekking pole
0.59667,3.00000,/m/0584n8,Briefcase
0.59691,3.00000,/m/07hr9x,Flatbread
0.59716,3.00000,/m/01klb9,Plaza
0.59741,3.00000,/m/02qvnf,Oxeye daisy
0.59766,3.00000,/m/01qdtc,Bluebonnet
0.59791,3.00000,/m/0h_m,Adventure
0.59816,3.00000,/m/0n48n1b,Sieve
0.59841,3.00000,/m/03hw3,Horseshoe
0.59866,3.00000,/m/05254wc,Field lacrosse
0.59891,3.00000,/m/025zp2s,Eye shadow
0.59915,3.00000,/m/0dc3k,Enchilada
0.59940,3.00000,/m/0172jz,Bobcat
0.59965,3.00000,/m/0hnws,Iron Man
0.59990,3.00000,/m/01b82r,Saw
0.60015,3.00000,/m/0156dy,Project
0.60040,3.00000,/m/04spm,Manga
0.60065,3.00000,/m/01p5tm,Roe deer
0.60090,3.00000,/g/1pxxnwtvf,Downtown
0.60114,3.00000,/m/0g5rsyg,Pistol
0.60139,3.00000,/m/0h01s5,Skye Terrier
0.60164,3.00000,/m/01rh7y,Scale model
0.60189,3.00000,/m/0l14md,Percussion
0.60214,3.00000,/m/0l5r,Daisy family
0.60239,3.00000,/m/04y8hm3,Operator
0.60264,3.00000,/m/02wsb20,Red Wine
0.60289,3.00000,/m/01fd31,Curd
0.60314,3.00000,/m/06dc32,Hospital gown
0.60338,3.00000,/g/12111xc8,Desk lamp
0.60363,3.00000,/m/016f9d,Cowboy
0.60388,3.00000,/m/06q_t_,Bun
0.60413,3.00000,/m/0hpnr,Hospital
0.60438,3.00000,/m/01y857,Renting
0.60463,3.00000,/m/05p0tsj,Food storage containers
0.60488,3.00000,/m/09ggk,Purple
0.60513,3.00000,/m/026s4x,Grommet
0.60537,3.00000,/m/0fj9f,Politician
0.60562,3.00000,/m/0lvcs,Goalkeeper
0.60587,3.00000,/m/07v9_z,Measuring cup
0.60612,3.00000,/m/027t55b,Paint sheen
0.60637,3.00000,/m/04gth,Lavender
0.60662,3.00000,/m/07h17,Toucan
0.60687,3.00000,/m/07txbq,Light aircraft
0.60712,3.00000,/m/0247sv,Elephant seal
0.60737,3.00000,/m/02hj_4,Biretta
0.60761,3.00000,/m/0jnxw,Stew
0.60786,3.00000,/m/0846kq,Scrubs
0.60811,3.00000,/m/026dxsr,Sheet pan
0.60836,3.00000,/m/026j4kk,Sauce boat
0.60861,3.00000,/m/031vtq,Torso
0.60886,3.00000,/m/02p16m6,Flesh
0.60911,3.00000,/m/06tlg8,Duffel bag
0.60936,3.00000,/m/0mcqy,Tom-tom drum
0.60960,3.00000,/m/0h259,Cashew
0.60985,3.00000,/m/01h80k,Muscle car
0.61010,3.00000,/m/0kyk,Author
0.61035,3.00000,/m/02hdxc,Inlet
0.61060,3.00000,/m/0149w3,Shaving
0.61085,3.00000,/m/084sq,Wolf
0.61110,3.00000,/m/02vk771,Laborer
0.61135,3.00000,/m/04vyx3,Momo
0.61159,3.00000,/m/0l_yv,Snowshoe
0.61184,3.00000,/m/06872v,Nest box
0.61209,3.00000,/m/036k5h,Grey
0.61234,3.00000,/m/0crm8q,Shaker
0.61259,3.00000,/m/071p9,Ski
0.61284,3.00000,/m/017c3w,Bonsai
0.61309,3.00000,/m/021sj1,Office
0.61334,3.00000,/m/0fyd3,Freckle
0.61359,3.00000,/m/016gq4,Mulberry
0.61383,3.00000,/m/01rrrx,Baguette
0.61408,3.00000,/m/065pt4,Kibbeh
0.61433,3.00000,/m/0j46v,Persian cat
0.61458,3.00000,/m/011smb42,Apple Watch
0.61483,3.00000,/m/01r3xn,Shoal
0.61508,3.00000,/m/01qwbw,Son
0.61533,3.00000,/m/0c5lg,Judge
0.61558,3.00000,/m/07_9_,Volcano
0.61582,3.00000,/m/05ctqp,Chicken coop
0.61607,3.00000,/m/04njq1,Scuba diving
0.61632,3.00000,/m/082527,Rosette
0.61657,3.00000,/m/06fk8,Revolver
0.61682,3.00000,/m/01172_8x,Pencil skirt
0.61707,3.00000,/m/0zg7256,Gingerbread house
0.61732,3.00000,/m/0ngt1,Thunder
0.61757,3.00000,/m/0h6434d,Astrological sign
0.61782,3.00000,/m/0f1gc,Puffin
0.61806,3.00000,/m/07rgn,Hulk
0.61831,3.00000,/m/04yhpc,Molding
0.61856,3.00000,/m/08pjgh,Agal
0.61881,3.00000,/m/03rnh,Industry
0.61906,3.00000,/m/0lqk,Alcohol
0.61931,3.00000,/m/0dwn8,Pickled cucumber
0.61956,3.00000,/m/011jbn,Gourd
0.61981,3.00000,/m/09141t,Collar
0.62005,3.00000,/m/01prn0,Juicer
0.62030,3.00000,/m/01v7jx,Deodorant
0.62055,3.00000,/m/018jrr,Plan
0.62080,3.00000,/m/04h5c,Locomotive
0.62105,3.00000,/m/02vdjb,White rice
0.62130,3.00000,/m/06y47,Sphere
0.62155,3.00000,/m/03hts7,Snow cone
0.62180,3.00000,/m/02pnv61,Cleaner
0.62205,3.00000,/m/016wtf,Sailor
0.62229,3.00000,/m/06nwz,Seafood
0.62254,3.00000,/m/04rzd,Mandolin
0.62279,3.00000,/m/05z2lcp,Sweeper
0.62304,3.00000,/m/025tr5z,Acoustic-electric guitar
0.62329,3.00000,/m/02tp00,Newsboy cap
0.62354,3.00000,/m/049btd,Technician
0.62379,3.00000,/m/053ydw,Crop top
0.62404,3.00000,/m/0z49,Adhesive
0.62428,3.00000,/m/09q2t,Brown
0.62453,3.00000,/m/0m8z7,Sweet corn
0.62478,3.00000,/m/01yt8c,Basil
0.62503,3.00000,/m/015zzv,Runway
0.62528,3.00000,/m/016g5h,Editing
0.62553,3.00000,/m/06d4_,Race
0.62578,3.00000,/m/016rbg,Melon
0.62603,3.00000,/m/06n05,Smiley
0.62628,3.00000,/m/0c2pc,Clover
0.62652,3.00000,/m/01j3ck,Chapati
0.62677,3.00000,/m/03fp41,Houseplant
0.62702,3.00000,/m/03nclr,Dental braces
0.62727,3.00000,/m/01yx2,Chain mail
0.62752,3.00000,/m/05v71xy,Softball Player
0.62777,3.00000,/m/0z71l,Storm
0.62802,3.00000,/m/02p4mnq,Shopping bag
0.62827,3.00000,/m/025tbk,Continental shelf
0.62851,3.00000,/m/0bmr5v,Hourglass
0.62876,3.00000,/m/0cj45,Tuna
0.62901,3.00000,/m/09xc3,Sousaphone
0.62926,3.00000,/m/04pgq7,Bread crumbs
0.62951,3.00000,/m/052rz,Machete
0.62976,3.00000,/m/03241,Feces
0.63001,3.00000,/m/05c62s6,Tortilla
0.63026,3.00000,/m/02g30s,Guacamole
0.63051,3.00000,/m/0307l,Felidae
0.63075,3.00000,/m/09dkj,Flare
0.63100,3.00000,/m/084cz,Wasabi
0.63125,3.00000,/m/031m_l,Drawbridge
0.63150,3.00000,/m/04mkgv,Snowskate
0.63175,3.00000,/m/0273cpd,Shank
0.63200,3.00000,/m/0j91q,Hummingbird
0.63225,3.00000,/m/03qzdm,Iced tea
0.63250,3.00000,/m/06f723,Walker
0.63274,3.00000,/m/04ms8g,Launch
0.63299,3.00000,/m/07dd4,Torch
0.63324,3.00000,/m/027_y,Diamond
0.63349,3.00000,/m/02qnn9,Letterer
0.63374,3.00000,/m/047rth4,Plug
0.63399,3.00000,/m/07_d2x,Brace
0.63424,3.00000,/m/09x9g,Marching band
0.63449,3.00000,/m/0cvt8m,Capacitor
0.63474,3.00000,/m/0g3nfj,Sea captain
0.63498,3.00000,/m/0381dt,Cooper
0.63523,3.00000,/m/0h8krqp,Water Tap
0.63548,3.00000,/m/01ncmt,Thermostat
0.63573,3.00000,/m/020djv,Leaf blower
0.63598,3.00000,/m/01dy8n,Woodpecker
0.63623,3.00000,/m/01f116,Crypt
0.63648,3.00000,/m/0dl6q,Silk
0.63673,3.00000,/m/01tbcv,Bryophyte
0.63697,2.00000,/m/0f48p,Amphitheatre
0.63722,2.00000,/m/03bxgrp,Company
0.63747,2.00000,/m/01n3dg,Bumper sticker
0.63772,2.00000,/m/0c3ynbd,Stitch
0.63797,2.00000,/m/0gy8s,Lincoln Motor Company
0.63822,2.00000,/m/058jw8,Track spikes
0.63847,2.00000,/m/0gn_f,Spiral
0.63872,2.00000,/m/0q5js,Yo-yo
0.63896,2.00000,/m/087zy,Yoga
0.63921,2.00000,/m/06hz0k,Football boot
0.63946,2.00000,/m/0g4cd0,Tabby cat
0.63971,2.00000,/m/01fl6z,Blood sausage
0.63996,2.00000,/m/02s4tj,Drill instructor
0.64021,2.00000,/m/06j2d,Raven
0.64046,2.00000,/g/120yljcv,Grilled Fish
0.64071,2.00000,/m/03w41f,Church bell
0.64096,2.00000,/m/02bkg,Diving
0.64120,2.00000,/m/0bk5m9,Bus driver
0.64145,2.00000,/m/05sfw_,Cocktail dress
0.64170,2.00000,/m/01c7d3,Savanna
0.64195,2.00000,/m/0nbvh3_,Rug
0.64220,2.00000,/m/09ldn,Toad
0.64245,2.00000,/m/0cf09h,Satchel
0.64270,2.00000,/m/01j8n4,Susan Storm
0.64295,2.00000,/m/08ncv6,Capsule
0.64319,2.00000,/m/04y0_x,Hot pot
0.64344,2.00000,/m/05lls,Opera
0.64369,2.00000,/m/02q1b85,Boarding
0.64394,2.00000,/m/01jxq2,Sea cucumber
0.64419,2.00000,/m/07d0f,Trademark
0.64444,2.00000,/m/0hsrd,Sailing ship
0.64469,2.00000,/m/020xxc,Retriever
0.64494,2.00000,/m/025s3q0,Landscape
0.64519,2.00000,/m/01dctq,Poi
0.64543,2.00000,/m/0jwr9,Cardinal
0.64568,2.00000,/m/04yclrg,Reading
0.64593,2.00000,/m/03yld6,Revolving door
0.64618,2.00000,/m/03gs8b2,Balance
0.64643,2.00000,/m/025sd7y,Manger
0.64668,2.00000,/m/02p52fy,Bamboo shoot
0.64693,2.00000,/m/04r0gh,Garage door opener
0.64718,2.00000,/m/0dv34,Baking
0.64742,2.00000,/m/02_skm,Outhouse
0.64767,2.00000,/m/0167m6,Squad
0.64792,2.00000,/m/01g6gd,Joker
0.64817,2.00000,/m/01syxg,Jogging
0.64842,2.00000,/m/012v4j,Hiking
0.64867,2.00000,/m/01vzvy,Mortar
0.64892,2.00000,/m/0dwhgf,Toilet brush
0.64917,2.00000,/m/04w9dx,Rudd
0.64942,2.00000,/g/1q6hy76t3,Acrobat
0.64966,2.00000,/m/017m8l,Waterway
0.64991,2.00000,/m/0f9kh,Dew
0.65016,2.00000,/m/06glhz,Black Mustard Seed
0.65041,2.00000,/m/0124h9,Poinsettia
0.65066,2.00000,/m/03f982,Bunk bed
0.65091,2.00000,/m/01f4td,Rural area
0.65116,2.00000,/m/0hbm6,Saving
0.65141,2.00000,/m/04lvq_,Humidifier
0.65165,2.00000,/m/063js,Polyvinyl chloride
0.65190,2.00000,/m/04vtz0,Polka dot
0.65215,2.00000,/m/01yy9f,Piñata
0.65240,2.00000,/m/0gv35,Macaw
0.65265,2.00000,/g/120vn9v6,Arugula
0.65290,2.00000,/m/0htp,Astronaut
0.65315,2.00000,/m/0d3z5r,Aviator sunglasses
0.65340,2.00000,/m/03y3sg,Boardwalk
0.65365,2.00000,/m/0173tc,Chapel
0.65389,2.00000,/m/0h8p9x8,Magnifier
0.65414,2.00000,/m/0gvg1g,Ice pop
0.65439,2.00000,/m/0qlzq,Test tube
0.65464,2.00000,/m/03x59_,Abaya
0.65489,2.00000,/m/05258d_,Anaconda
0.65514,2.00000,/m/01s105,Cabinetry
0.65539,2.00000,/m/012yh1,Style
0.65564,2.00000,/m/02xhgv,Water cooler
0.65588,2.00000,/m/048lz1,Cufflink
0.65613,2.00000,/m/01gb24,Bearing
0.65638,2.00000,/m/0gtdm,Condiment
0.65663,2.00000,/m/052mx,Mercedes-Benz
0.65688,2.00000,/m/025b0l,Brown trout
0.65713,2.00000,/m/0h5y1j0,Toyota
0.65738,2.00000,/m/03vf67,Sideboard
0.65763,2.00000,/m/051lk3,Wooden spoon
0.65788,2.00000,/m/05mst,Orbit
0.65812,2.00000,/m/01tn_k,Play-Doh
0.65837,2.00000,/m/0cjz6h,Canada Goose
0.65862,2.00000,/m/02k_k3t,Ford
0.65887,2.00000,/m/03k2v,Heat
0.65912,2.00000,/m/027slhs,Track lighting
0.65937,2.00000,/m/0215j4,Camera Operator
0.65962,2.00000,/m/04f1l1s,Taqiyah
0.65987,2.00000,/m/04jpj9y,Syncope
0.66011,2.00000,/m/01hjj1,Mallard
0.66036,2.00000,/m/0bp6j,Screen printing
0.66061,2.00000,/m/09qdd,Cooking banana
0.66086,2.00000,/m/0g33q,Washboard
0.66111,2.00000,/m/01v1d8,Sampler
0.66136,2.00000,/m/02tq1j,Asian pear
0.66161,2.00000,/m/016t5h,Juniper
0.66186,2.00000,/m/0f5zw,Fairy
0.66211,2.00000,/m/09t19,Engagement ring
0.66235,2.00000,/m/03bxq1r,Patio heater
0.66260,2.00000,/m/012shk,Seabird
0.66285,2.00000,/m/07djv,Tradition
0.66310,2.00000,/m/05rk_m,Copywriting
0.66335,2.00000,/m/055p_rt,Juice vesicles
0.66360,2.00000,/m/01x3jk,Snowmobile
0.66385,2.00000,/m/03xbw,Ice skating
0.66410,2.00000,/m/01d4b2,Jack-o'-lantern
0.66434,2.00000,/m/01h2w7,Retro style
0.66459,2.00000,/m/0151g8,Barnacle
0.66484,2.00000,/m/042fmw,Shinto shrine
0.66509,2.00000,/m/01vqky,Iguanids
0.66534,2.00000,/m/02yfx,Fluid
0.66559,2.00000,/m/026v7pc,Cat tree
0.66584,2.00000,/m/02p2bh1,White tie
0.66609,2.00000,/m/0250w0,Whip
0.66633,2.00000,/m/03931h,Stele
0.66658,2.00000,/m/01g68q,Wax paper
0.66683,2.00000,/m/05yqgq,Twine
0.66708,2.00000,/m/078qz,Summer
0.66733,2.00000,/m/07thhrn,Tick
0.66758,2.00000,/m/02sy6w,Espadrille
0.66783,2.00000,/m/0bv78v,Immersion blender
0.66808,2.00000,/m/03_d0,Jazz
0.66833,2.00000,/m/0mcpm,Scout
0.66857,2.00000,/m/022n8y,Kebab
0.66882,2.00000,/m/0jfd5,Lunch
0.66907,2.00000,/m/01qfcj,Peanut butter
0.66932,2.00000,/m/0_mjp,Mountain bike
0.66957,2.00000,/m/0g71w,Disc brake
0.66982,2.00000,/m/06by7,Rock
0.67007,2.00000,/m/0jh8w,Plywood
0.67032,2.00000,/m/0bwm8q,Dog crate
0.67056,2.00000,/m/039_j3,Manor house
0.67081,2.00000,/m/02h6nn_,Race car driver
0.67106,2.00000,/m/0bzzvg,Gauze
0.67131,2.00000,/m/01hrm7,Candy cane
0.67156,2.00000,/m/0ct1vm,Death
0.67181,2.00000,/m/0dbzx,Mule
0.67206,2.00000,/m/016qdn,Suede
0.67231,2.00000,/m/01cgz,Boxing
0.67256,2.00000,/m/01bs7h,Trident
0.67280,2.00000,/m/0151nd,Balaclava
0.67305,2.00000,/m/04c9vm,Capocollo
0.67330,2.00000,/m/06391d,Karate gi
0.67355,2.00000,/m/02q7pp2,Fried plantain
0.67380,2.00000,/m/012v8q,Bog
0.67405,2.00000,/g/11b6f11snf,Duvet cover
0.67430,2.00000,/m/02cv4w,Garbage truck
0.67455,2.00000,/m/0gk7z9,Cheerio
0.67479,2.00000,/m/01z7b_,Crepe myrtle
0.67504,2.00000,/m/069p0,Quartz
0.67529,2.00000,/m/0dkxm,Mold
0.67554,2.00000,/m/0134l,Autumn
0.67579,2.00000,/m/076zw,Sighthound
0.67604,2.00000,/m/0258mq,Sphygmomanometer
0.67629,2.00000,/m/089d6h,Belt buckle
0.67654,2.00000,/m/03bdrd,Fisheye lens
0.67679,2.00000,/m/06hd76,Infant bodysuit
0.67703,2.00000,/m/01_bhs,Fast food
0.67728,2.00000,/m/0316dw,Typing
0.67753,2.00000,/m/028c_8,Catcher
0.67778,2.00000,/m/0k5sl,Chocolate chip cookie
0.67803,2.00000,/m/02rqpfq,Snow pea
0.67828,2.00000,/m/0d20w4,Beaker
0.67853,2.00000,/m/0gpg2w,Tiffin
0.67878,2.00000,/m/01q4vl,Pagoda
0.67902,2.00000,/m/025khl,Spätzle
0.67927,2.00000,/m/02hnl,Drums
0.67952,2.00000,/m/037199,Soup spoon
0.67977,2.00000,/m/04bvwh,Doorstop
0.68002,2.00000,/m/01ts5x,Dhol
0.68027,2.00000,/m/03dk9t,Roller derby
0.68052,2.00000,/m/0_1c0,Cast iron
0.68077,2.00000,/m/027sy7,Hoe
0.68102,2.00000,/m/068kkx,Recycling bin
0.68126,2.00000,/m/01b7b1,Kitesurfing
0.68151,2.00000,/m/01z1sv,Tartan
0.68176,2.00000,/m/03h8n7,Grandfather clock
0.68201,2.00000,/m/03kpnc,Glitter
0.68226,2.00000,/m/0964p7,Corn kernel
0.68251,2.00000,/m/02n3dt,Hot chocolate
0.68276,2.00000,/m/043tzlr,Caravan
0.68301,2.00000,/m/01224x,Sparkling wine
0.68325,2.00000,/m/0jtg0,Sitar
0.68350,2.00000,/m/02rntwj,Gunner
0.68375,2.00000,/m/018tl7,Competition
0.68400,2.00000,/m/04cy0,Kiosk
0.68425,2.00000,/m/01rwk,Climbing
0.68450,2.00000,/m/01x314,Facade
0.68475,2.00000,/m/017clw,Laboratory
0.68500,2.00000,/m/0gymbj,MAC Cosmetics
0.68525,2.00000,/m/0ck82,Rosary
0.68549,2.00000,/m/07hjh,Tyrannosaurus
0.68574,2.00000,/m/039jpz,Casserole
0.68599,2.00000,/m/080rm,Voltmeter
0.68624,2.00000,/m/0163q8,Phoenicopterus
0.68649,2.00000,/m/0477n,Jell-O
0.68674,2.00000,/m/037vsg,Prosciutto
0.68699,2.00000,/m/0d8qb,Journalist
0.68724,2.00000,/m/015zny,Metal detector
0.68748,2.00000,/m/01c_1v,Waterfowl
0.68773,2.00000,/m/053rd,Mining
0.68798,2.00000,/m/080hz12,Motorized wheelchair
0.68823,2.00000,/m/025s0zp,Manganese
0.68848,2.00000,/m/09fwz6,Lap
0.68873,2.00000,/m/0bkxj,Server
0.68898,2.00000,/m/0fldg,Mango
0.68923,2.00000,/m/02pqjcv,Self-help book
0.68947,2.00000,/m/05b0n7k,Outdoor recreation
0.68972,2.00000,/m/047nr3w,Sliding door
0.68997,2.00000,/m/0bp7w,Printmaking
0.69022,2.00000,/m/04_glw,Wicker
0.69047,2.00000,/m/0d7s3w,Puppy
0.69072,2.00000,/m/01c_9j,Quarry
0.69097,2.00000,/m/0b0lbv,Backlighting
0.69122,2.00000,/m/013992,Lathe
0.69147,2.00000,/m/0bhb1h8,Money bag
0.69171,2.00000,/m/02r5q6,Red fox
0.69196,2.00000,/m/02x_6w,Mobile home
0.69221,2.00000,/m/09v871d,Biscuit
0.69246,2.00000,/m/014zdl,Explosion
0.69271,2.00000,/m/02ljcb,Batting helmet
0.69296,2.00000,/m/01k2n4,Lama
0.69321,2.00000,/m/0dgr9,Magnet
0.69346,2.00000,/m/02677n,Bowler hat
0.69370,2.00000,/m/09xgsq,Bullock cart
0.69395,2.00000,/m/04c38s,Common daisy
0.69420,2.00000,/m/01tdlv,Friar
0.69445,2.00000,/m/0669pl,Weeping willow
0.69470,2.00000,/m/067g3,Post office
0.69495,2.00000,/m/022p83,Wedding cake
0.69520,2.00000,/m/038s0_,Water Filter
0.69545,2.00000,/m/0bq_xs,Gyr cattle
0.69570,2.00000,/m/01r2fb,Inflatable
0.69594,2.00000,/m/05gk37,Stiletto heel
0.69619,2.00000,/m/09f6b,Luge
0.69644,2.00000,/m/04vmpm,Loft
0.69669,2.00000,/m/05thtj,Organ pipe
0.69694,2.00000,/m/01s6cj,Lip gloss
0.69719,2.00000,/m/03_km_,Chest hair
0.69744,2.00000,/m/01rpf,Cupid
0.69769,2.00000,/m/024kk2,Negative
0.69793,2.00000,/m/02r4717,Gift basket
0.69818,2.00000,/m/0b4hsp,Wels catfish
0.69843,2.00000,/m/014621,Parka
0.69868,2.00000,/m/02jxn5,Parking lot
0.69893,2.00000,/m/01f3v2,Ghee
0.69918,2.00000,/m/03d12,Greyhound
0.69943,2.00000,/m/01b30l,Organist
0.69968,2.00000,/m/035zq3,Studio
0.69993,2.00000,/m/0lbw4,Great Dane
0.70017,2.00000,/m/05ztxs,Cheese puffs
0.70042,2.00000,/m/02kfwr,Poodle
0.70067,2.00000,/g/1q6jbtr4k,Processor
0.70092,2.00000,/m/03thq,Inn
0.70117,2.00000,/m/010vv82s,Fleece jacket
0.70142,2.00000,/m/0cjs7,Garden asparagus
0.70167,2.00000,/m/05pd6,Orchestra
0.70192,2.00000,/m/03mw1c,Kitchen hood
0.70216,2.00000,/m/011lqk,Porter
0.70241,2.00000,/m/01n40,Chives
0.70266,2.00000,/m/06nrc,Shotgun
0.70291,2.00000,/m/016sb3,Margarita
0.70316,2.00000,/m/01sfb5,Underwater
0.70341,2.00000,/m/01c43w,Crane
0.70366,2.00000,/m/090t7g,Velvet bean
0.70391,2.00000,/m/07ywl,Volkswagen
0.70416,2.00000,/m/0bh6t6c,Rescuer
0.70440,2.00000,/m/0ds8th,Rattail
0.70465,2.00000,/m/014l8n,Yogurt
0.70490,2.00000,/m/0jb9b,Silkworm
0.70515,2.00000,/m/0bss51,Thumb signal
0.70540,2.00000,/m/08863x,Bird's-eye view
0.70565,2.00000,/m/0dn7v,Sumo
0.70590,2.00000,/m/0cwzcn,Yellow onion
0.70615,2.00000,/m/0g9vs81,Cooked rice
0.70639,2.00000,/m/0k53z,Boy Scouts of America
0.70664,2.00000,/m/06gl1,Rapids
0.70689,2.00000,/m/0g1fdw,Pork loin
0.70714,2.00000,/m/01hklv,Smoked salmon
0.70739,2.00000,/m/05ml4,Olive oil
0.70764,2.00000,/m/08l941,Garage door
0.70789,2.00000,/m/01xdh9,Ski boot
0.70814,2.00000,/m/065h6l,Hot tub
0.70839,2.00000,/m/05fc9y1,Grape leaves
0.70863,2.00000,/m/02bb1s,Sniper rifle
0.70888,2.00000,/m/01_5hj,Caravan
0.70913,2.00000,/m/04lfkd,Urn
0.70938,2.00000,/m/018dz0,Salami
0.70963,2.00000,/m/018zf1,Greater flamingo
0.70988,2.00000,/m/02fsn,Double bass
0.71013,2.00000,/m/0gmk4,Mosaic
0.71038,2.00000,/m/09hqy,Seal
0.71062,2.00000,/m/02h5d,Debit card
0.71087,2.00000,/m/0n_v0,Fleur-de-lis
0.71112,2.00000,/m/018nds,Daikon
0.71137,2.00000,/m/03sp5j,House numbering
0.71162,2.00000,/m/05k3gf,Hyundai Accent
0.71187,2.00000,/m/07d2x6,Grease
0.71212,2.00000,/m/01jk0x,Grey heron
0.71237,2.00000,/m/051sqc,Tater tots
0.71262,2.00000,/m/05by2s,Tar
0.71286,2.00000,/m/07crc,Taco
0.71311,2.00000,/m/012xzr,Tempura
0.71336,2.00000,/m/0hymb,Anger
0.71361,2.00000,/m/01pqct,Anvil
0.71386,2.00000,/g/120y8l81,Business
0.71411,2.00000,/m/025rvy6,Emergency
0.71436,2.00000,/m/03y7y0,Music box
0.71461,2.00000,/m/013q6y,Candy corn
0.71485,2.00000,/m/01kcd,Brass instrument
0.71510,2.00000,/m/08p92x,Cream
0.71535,2.00000,/m/036n5h,Confetti
0.71560,2.00000,/m/04y5r8x,Rice
0.71585,2.00000,/m/05bm6,Nail
0.71610,2.00000,/m/0f2y0,Darth Vader
0.71635,2.00000,/m/019w6h,Exercise
0.71660,2.00000,/m/06r3x_,Shō
0.71684,2.00000,/m/0fg019,Eye liner
0.71709,2.00000,/m/026b67x,Hang
0.71734,2.00000,/m/04crvdv,Atlantic spadefish
0.71759,2.00000,/m/0220bx,Mil Mi-24
0.71784,2.00000,/m/09nyy,Juggling
0.71809,2.00000,/m/0b_nd,Massage
0.71834,2.00000,/m/02npt1,Dried fruit
0.71859,2.00000,/m/0crjs,Convenience store
0.71884,2.00000,/m/02nnq5,Longboard
0.71908,2.00000,/g/11bc5k0x1r,Morning dress
0.71933,2.00000,/m/017y8_,Terrier
0.71958,2.00000,/m/01j3sz,Laughter
0.71983,2.00000,/m/01jgnh,Heron
0.72008,2.00000,/m/06tn4,Snooker
0.72033,2.00000,/m/025r_9s,Dividers
0.72058,2.00000,/m/028qp,Dye
0.72083,2.00000,/m/071rm,Shooting
0.72107,2.00000,/m/0dj2wpn,Green bell pepper
0.72132,2.00000,/m/02wsb25,White wine
0.72157,2.00000,/m/0f7mgp,Bookmark
0.72182,2.00000,/m/066rmj,Egg cup
0.72207,2.00000,/m/03fzx0,War Machine
0.72232,2.00000,/m/0836fh,Piston ring
0.72257,2.00000,/m/0156sn,Ball
0.72282,2.00000,/m/027bmhm,Sports bra
0.72307,2.00000,/m/01bfqw,Cornmeal
0.72331,2.00000,/m/02rx74,Lion dance
0.72356,2.00000,/m/05bvcl,Exercise ball
0.72381,2.00000,/m/017kh0,Lentil
0.72406,2.00000,/m/06bp78,Drizzle
0.72431,2.00000,/m/05hmbp4,Religious Leader
0.72456,2.00000,/m/03jz06,Stilts
0.72481,2.00000,/m/02wz58z,Psalterium
0.72506,2.00000,/m/02qjv,Electronic musical instrument
0.72530,2.00000,/m/02qvl7,Defenseman
0.72555,2.00000,/m/0l_sx,Head cheese
0.72580,2.00000,/m/01yg9g,Lawn mower
0.72605,2.00000,/m/0pwdp,Border Collie
0.72630,2.00000,/m/03qtq,Hi-hat
0.72655,2.00000,/m/012047,Daffodil
0.72680,2.00000,/m/05qjc,Performing Arts
0.72705,2.00000,/m/04cnwn,Tow truck
0.72730,2.00000,/m/051x7ny,Parfait
0.72754,2.00000,/m/0k64b,Emu
0.72779,2.00000,/m/0mw_6,Willow
0.72804,2.00000,/m/09g6pvd,Den
0.72829,2.00000,/m/0702s3,Coneflowers
0.72854,2.00000,/m/09p5m,Hunting
0.72879,2.00000,/m/0db6d,Kiss
0.72904,2.00000,/m/01yfj,Curling
0.72929,2.00000,/m/02kwjt,Weimaraner
0.72953,2.00000,/m/0288cd,Hatchet
0.72978,2.00000,/m/03m1c2,Bouncer
0.73003,2.00000,/m/0cmf2,Fixed-wing aircraft
0.73028,2.00000,/m/05z0dz,Belt
0.73053,2.00000,/m/02p9kh,Receptionist
0.73078,2.00000,/m/02fq_6,Fedora
0.73103,2.00000,/m/07_19,Vietnamese cuisine
0.73128,2.00000,/m/0dnqvy,Recliner
0.73153,2.00000,/m/017q2,Bacteria
0.73177,2.00000,/m/0ct4f,Bomb
0.73202,2.00000,/m/0fnfy,Apricot
0.73227,2.00000,/m/0314n,Full moon
0.73252,2.00000,/m/04kbwy,Vans
0.73277,2.00000,/m/01jdpf,Interview
0.73302,2.00000,/m/0xxq,Steel-string acoustic guitar
0.73327,2.00000,/m/01b4k8,Mandarin orange
0.73352,2.00000,/m/02079p,Speaker
0.73376,2.00000,/m/06f41,Rowing
0.73401,2.00000,/m/06gd3r,Angel wings
0.73426,2.00000,/m/02r4lqp,Pedicel
0.73451,2.00000,/m/0h8mwyv,Spreader
0.73476,2.00000,/m/05gpcz,Sago palm
0.73501,2.00000,/m/01_3kg,Great horned owl
0.73526,2.00000,/m/06k7_f,Decanter
0.73551,2.00000,/m/03n1tj,Marshmallow creme
0.73576,2.00000,/m/095bb,Animated cartoon
0.73600,2.00000,/m/0l_br,Coral reef
0.73625,2.00000,/m/02nvjx,Place of worship
0.73650,2.00000,/m/04115t2,Job
0.73675,2.00000,/m/0pqdc,Hors d'oeuvre
0.73700,2.00000,/m/02w3w,Fiddle
0.73725,2.00000,/g/11bc58kld4,Raccoons
0.73750,2.00000,/m/02_wsd,Conifer cone
0.73775,2.00000,/m/0jqxl,Yucca
0.73799,2.00000,/m/03p1n_,Sledgehammer
0.73824,2.00000,/m/0c0wv,Foley Artist
0.73849,2.00000,/m/06r797,Miller
0.73874,2.00000,/m/0275lwb,Military helicopter
0.73899,2.00000,/m/013y1f,Organ
0.73924,2.00000,/m/03f84m,American hairless terrier
0.73949,2.00000,/m/0kbct,Scar
0.73974,2.00000,/m/018w1s,Public library
0.73999,2.00000,/m/02dkrm,Resort
0.74023,2.00000,/m/07068,Samurai
0.74048,2.00000,/m/03fk5t,Tutu
0.74073,2.00000,/m/066vdx,Fanny pack
0.74098,2.00000,/m/07rzxh,Windsor chair
0.74123,2.00000,/m/0jtjg,Stork
0.74148,2.00000,/m/02pkr5,Plumbing fixture
0.74173,2.00000,/m/0fsjh,Antler
0.74198,2.00000,/m/01xbvc,Box
0.74222,2.00000,/m/045m16,Mill
0.74247,2.00000,/m/01cmb2,Miniskirt
0.74272,2.00000,/m/0w0d,Archery
0.74297,2.00000,/m/01qt6f,Sidecar
0.74322,2.00000,/m/0jb2l,Thunderstorm
0.74347,2.00000,/m/01mt1_,Lindens
0.74372,2.00000,/m/03bmqb,Flora
0.74397,2.00000,/m/012757,Fluorescent lamp
0.74421,2.00000,/m/04gl38,Function generator
0.74446,2.00000,/m/016fly,Professor
0.74471,2.00000,/m/01_xsj,Red-tailed hawk
0.74496,2.00000,/m/0j496,Band-Aid
0.74521,2.00000,/m/01fb_0,Bagel
0.74546,2.00000,/m/04kjl7,Slate
0.74571,2.00000,/m/02p0_xl,Water bird
0.74596,2.00000,/m/08593l,Elevator operator
0.74621,2.00000,/m/01ys2s,Antique
0.74645,2.00000,/m/02jvms,Empanada
0.74670,2.00000,/m/01jy1_,Tangerine
0.74695,2.00000,/m/02p2nn,Cream cheese
0.74720,2.00000,/m/01hmml,Mausoleum
0.74745,2.00000,/m/0gh7hc0,Sea snail
0.74770,2.00000,/m/01yh65,Woolen
0.74795,2.00000,/m/0b3sh,Oscilloscope
0.74820,2.00000,/m/026dd,Dune
0.74844,2.00000,/m/0b107t,Peduncle
0.74869,2.00000,/m/0jm_,American football
0.74894,2.00000,/m/027h61,Waterbed
0.74919,2.00000,/m/066j5c,Dimple
0.74944,2.00000,/m/01_qng,Webbing
0.74969,2.00000,/m/01x5j8,Crêpe
0.74994,2.00000,/m/080n7g,Paper cutter
0.75019,2.00000,/m/04v70g,Hoisin sauce
0.75044,1.00000,/m/0260gg,Jaggery
0.75068,1.00000,/m/0chbx,Violence
0.75093,1.00000,/m/098th_,Talking drum
0.75118,1.00000,/m/02jd5z,Wat
0.75143,1.00000,/m/0j_fz,Oxen
0.75168,1.00000,/m/0fvfk_,Tracking trial
0.75193,1.00000,/m/021swn,Buzz cut
0.75218,1.00000,/m/02l8gn,Zookeeper
0.75243,1.00000,/m/06bqd,Rugby football
0.75267,1.00000,/m/06yrfc,Medical assistant
0.75292,1.00000,/m/01rvsq,Syrup
0.75317,1.00000,/m/0lxjc,Northern pike
0.75342,1.00000,/m/057k4v,Arroyo
0.75367,1.00000,/m/051ym,Mammoth
0.75392,1.00000,/m/0j7k2f4,Drum pedal
0.75417,1.00000,/m/02zb48,Dentures
0.75442,1.00000,/m/01g8p4,Bengal tiger
0.75467,1.00000,/m/018tvc,Holly
0.75491,1.00000,/m/0f9s4s,Ski helmet
0.75516,1.00000,/m/06wk4s,Norwegian cuisine
0.75541,1.00000,/m/016pp7,Happiness
0.75566,1.00000,/m/049_wy,Peaked cap
0.75591,1.00000,/m/012ww9,Archaeological site
0.75616,1.00000,/m/021yby,Seat of local government
0.75641,1.00000,/m/05y0x,Pilgrimage
0.75666,1.00000,/m/019780,Traffic circle
0.75690,1.00000,/m/01mv9,Cross-stitch
0.75715,1.00000,/m/01g_m6,Northern shoveler
0.75740,1.00000,/m/02rdn9j,Horse trailer
0.75765,1.00000,/m/0329xf,Toboggan
0.75790,1.00000,/m/0dcyp,Texas Longhorn
0.75815,1.00000,/m/0gw5n6,Building insulation
0.75840,1.00000,/m/027ggc,Naan
0.75865,1.00000,/m/0hn5y,Cattail
0.75890,1.00000,/m/02hw9s0,Director
0.75914,1.00000,/m/02gy8y,Energy bar
0.75939,1.00000,/m/0rws,Aloes
0.75964,1.00000,/m/0gjm7,Surveyor
0.75989,1.00000,/m/026kds,Wii
0.76014,1.00000,/m/09l9f,Carnival
0.76039,1.00000,/m/0c7753,Steeplechase
0.76064,1.00000,/m/01x101,Steel-toe boot
0.76089,1.00000,/m/02fj27,Bob cut
0.76113,1.00000,/m/05fb1fg,Fingerling potato
0.76138,1.00000,/m/01k695,Fisherman
0.76163,1.00000,/m/084nq3,Caesalpinia
0.76188,1.00000,/m/01fmz_,Climbing harness
0.76213,1.00000,/m/07qqq,Torpedo
0.76238,1.00000,/m/052rln,Handgun holster
0.76263,1.00000,/m/0hjbz,Drinking
0.76288,1.00000,/m/06_g7,Surfing
0.76313,1.00000,/m/05b_l6,Slick
0.76337,1.00000,/m/0kzx2,Mario
0.76362,1.00000,/m/01hj56,Rings
0.76387,1.00000,/m/0139yk6h,MP3 Player
0.76412,1.00000,/m/025s35_,Ravine
0.76437,1.00000,/m/015x5n,Radish
0.76462,1.00000,/m/02ldsk,Busker
0.76487,1.00000,/m/025tfgm,Carbon
0.76512,1.00000,/m/03klzl,Andalusian horse
0.76536,1.00000,/m/019_nn,Friendship
0.76561,1.00000,/m/047ht1,Pickaxe
0.76586,1.00000,/m/011xdj,Meringue
0.76611,1.00000,/m/03r_n_,Puma
0.76636,1.00000,/m/03nn83,Cowboy boot
0.76661,1.00000,/m/0125vz,Tears
0.76686,1.00000,/m/026545k,Elk
0.76711,1.00000,/m/02qxgt,Hockey helmet
0.76736,1.00000,/m/02l144,Dolce & Gabbana
0.76760,1.00000,/m/01nrdl,Stencil
0.76785,1.00000,/m/03gq4g_,Casket
0.76810,1.00000,/m/046d80l,MINI
0.76835,1.00000,/m/0h8jz91,Dress Suit
0.76860,1.00000,/m/0dbtv,Flood
0.76885,1.00000,/m/01wt5r,Water park
0.76910,1.00000,/m/01r1z5,Asian cuisine
0.76935,1.00000,/m/02s_nm,Sambar
0.76959,1.00000,/m/03xgl,Ivory
0.76984,1.00000,/m/03mkll,Honda City
0.77009,1.00000,/m/0bbbgt,Sash window
0.77034,1.00000,/m/0540xn,Snap pea
0.77059,1.00000,/m/0268z7y,Magician
0.77084,1.00000,/m/01l8p,Bentley Motors Limited
0.77109,1.00000,/m/01qzyz,Twelve-string guitar
0.77134,1.00000,/m/06qp7v,Hoop skirt
0.77158,1.00000,/m/02zsp3,Cay
0.77183,1.00000,/m/0fjy1,Wildfire
0.77208,1.00000,/m/018x5d,Trench
0.77233,1.00000,/m/02b7l1,Drill bit
0.77258,1.00000,/m/02qztwn,Lemon pepper
0.77283,1.00000,/m/0745ww,Barley tea
0.77308,1.00000,/m/01bb9b,Motorcycle helmet
0.77333,1.00000,/m/025s4r0,Neon
0.77358,1.00000,/m/025s4r7,Nickel
0.77382,1.00000,/m/0dxtw,Special Effects
0.77407,1.00000,/m/0hrcj2p,Backyard
0.77432,1.00000,/m/01rsdb,Stream bed
0.77457,1.00000,/m/04jph85,Street name sign
0.77482,1.00000,/m/0dw26w,Barren-ground caribou
0.77507,1.00000,/m/02p74bx,Leftovers
0.77532,1.00000,/m/08127,Vodka
0.77557,1.00000,/m/033nbz,Stucco
0.77581,1.00000,/m/058kvx,Intercom
0.77606,1.00000,/m/03f2m2,Duvet
0.77631,1.00000,/m/0h1j7,Paragliding
0.77656,1.00000,/m/02rkhg,Ground beef
0.77681,1.00000,/m/02mvfg,HDMI
0.77706,1.00000,/m/04dnrj,Filet mignon
0.77731,1.00000,/m/0_tbv,Dinghy
0.77756,1.00000,/m/04h824,Zander
0.77781,1.00000,/m/034dj,Gambling
0.77805,1.00000,/m/02x8n6,Billiard ball
0.77830,1.00000,/m/01f8m5,Blue jay
0.77855,1.00000,/m/0ff7dl,Fire screen
0.77880,1.00000,/m/0852z,Werewolf
0.77905,1.00000,/m/051vk,Mousse
0.77930,1.00000,/m/07n_y,Trireme
0.77955,1.00000,/m/01f2hr,Stunt
0.77980,1.00000,/m/05h5q_s,Glider
0.78004,1.00000,/m/0c23pz,Mare
0.78029,1.00000,/m/0jffp,Dinner
0.78054,1.00000,/m/0hqx_2t,Paste
0.78079,1.00000,/m/01h8n0,Conversation
0.78104,1.00000,/m/0grl_,Château
0.78129,1.00000,/m/02kf24,Australian Shepherd
0.78154,1.00000,/m/01tgcy,Northern cardinal
0.78179,1.00000,/m/02z5bb,Convection oven
0.78204,1.00000,/m/044_87,Output device
0.78228,1.00000,/m/0c8nvg,Window fan
0.78253,1.00000,/m/02w08,Flavor
0.78278,1.00000,/m/0fg_n,Shampoo
0.78303,1.00000,/m/02s39d,Fish finger
0.78328,1.00000,/m/0446c0l,Iceberg lettuce
0.78353,1.00000,/m/0cphhk,Headgear
0.78378,1.00000,/m/0448y6f,polo ball
0.78403,1.00000,/m/0286v_2,Polish chicken
0.78427,1.00000,/m/06qqv,Stainless steel
0.78452,1.00000,/g/11cm14zwsv,Dark chocolate
0.78477,1.00000,/m/0dgsmq8,Artwork
0.78502,1.00000,/m/01k74n,Facial expression
0.78527,1.00000,/m/04q7r,Lute
0.78552,1.00000,/m/014_z9,Apple pie
0.78577,1.00000,/m/02d28x,Snake's head fritillary
0.78602,1.00000,/m/06knfx,Ascot tie
0.78627,1.00000,/m/0cybg8,Waders
0.78651,1.00000,/m/0129nn,Rook
0.78676,1.00000,/m/017jcd,Terracotta
0.78701,1.00000,/m/0xzly,Maraca
0.78726,1.00000,/m/03qj_08,Lacrosse helmet
0.78751,1.00000,/m/076xvkt,Soap dish
0.78776,1.00000,/m/071tf,Sake
0.78801,1.00000,/m/02pdnt1,Sun visor
0.78826,1.00000,/g/11bx55k7fm,Strawberry cake
0.78850,1.00000,/m/01wst8,Lifeguard
0.78875,1.00000,/m/06dg4d,Chocolate spread
0.78900,1.00000,/m/02fh1d,Japanese macaque
0.78925,1.00000,/m/02pld,Elf
0.78950,1.00000,/m/02z699g,Water polo cap
0.78975,1.00000,/m/06r5rg,Voucher
0.79000,1.00000,/m/08l2jr,Icemaker
0.79025,1.00000,/m/02r5zl,Penthouse apartment
0.79050,1.00000,/m/03l04k,Nova Scotia Duck Tolling Retriever
0.79074,1.00000,/m/01s56h,Slip-on shoe
0.79099,1.00000,/m/01qp5w,Volkswagen Jetta
0.79124,1.00000,/m/09xqv,Cricket
0.79149,1.00000,/m/02q281y,Tuffet
0.79174,1.00000,/m/01phsx,Tarantula
0.79199,1.00000,/m/08b6d9,Animal cracker
0.79224,1.00000,/m/05r5wn,Rattle
0.79249,1.00000,/m/02jq33,Cotton candy
0.79273,1.00000,/m/04wzs6,Jamón serrano
0.79298,1.00000,/m/01vbb5,Ocean liner
0.79323,1.00000,/m/01b7zv,Pudding
0.79348,1.00000,/m/0dytr,Naval ship
0.79373,1.00000,/m/07tn5,Unidentified flying object
0.79398,1.00000,/m/01glyd,Trapeze
0.79423,1.00000,/m/01pwh1,Whale shark
0.79448,1.00000,/m/06m724,Mime artist
0.79473,1.00000,/m/07yrgc,Yellow iris
0.79497,1.00000,/m/0fkjv,Sugarcane
0.79522,1.00000,/m/0bnwtj,Equestrian helmet
0.79547,1.00000,/m/0197mw,Common blackbird
0.79572,1.00000,/m/0bl9f,Entity
0.79597,1.00000,/m/08nj45,Chana masala
0.79622,1.00000,/m/02vwcm,Whisk
0.79647,1.00000,/m/0hgsg5k,Gun Case
0.79672,1.00000,/m/0dq26j,Coxswain
0.79696,1.00000,/m/0c0157,Card reader
0.79721,1.00000,/m/018wtr,Flowering dogwood
0.79746,1.00000,/m/0d2nzl,Romper suit
0.79771,1.00000,/m/03wwcy,Doorbell
0.79796,1.00000,/m/07kng9,Picnic basket
0.79821,1.00000,/m/056vbf,Brown gravy
0.79846,1.00000,/m/0h8nv3z,Pasta Maker
0.79871,1.00000,/m/025rs2z,Gold
0.79895,1.00000,/m/0810l4,Diya
0.79920,1.00000,/m/0hjzp,Kitten
0.79945,1.00000,/m/0by8vb,American Red Cross
0.79970,1.00000,/m/02kdv5l,Action Film
0.79995,1.00000,/m/04n3pk,Chlorophytum comosum
0.80020,1.00000,/m/0b_fwt,Electronic tuner
0.80045,1.00000,/m/0hgng8s,Fingerprint Scanner
0.80070,1.00000,/m/06h1x4,Duster
0.80095,1.00000,/m/027vj2v,Aluminium
0.80119,1.00000,/m/01x5q,Ceramic
0.80144,1.00000,/m/01bvx,Battle
0.80169,1.00000,/m/04gjp9,Air purifier
0.80194,1.00000,/m/0b4rl8,Fried shrimp
0.80219,1.00000,/m/03_9ng,Lighter
0.80244,1.00000,/m/0cwx5g,Field bindweed
0.80269,1.00000,/m/025y3bw,Driller
0.80294,1.00000,/m/02mprz,Veena
0.80318,1.00000,/m/01dx8,Bald eagle
0.80343,1.00000,/m/0ctfk,Espresso
0.80368,1.00000,/m/08pnv3,Leak
0.80393,1.00000,/m/03hfwtf,Military transport aircraft
0.80418,1.00000,/m/0h5xg,Pit bull
0.80443,1.00000,/m/0nb7ylv,Angry Birds
0.80468,1.00000,/m/01z27,Cross-country skiing
0.80493,1.00000,/m/047_c_,Rocking chair
0.80518,1.00000,/m/0j6v7,Recycling
0.80542,1.00000,/m/06gzh2,Observation tower
0.80567,1.00000,/m/0c3vfpc,Bicycle tire
0.80592,1.00000,/m/041x_j,Public toilet
0.80617,1.00000,/m/0632_,Parliament
0.80642,1.00000,/m/07h2cz,British passport
0.80667,1.00000,/m/02lmjn,Valet
0.80692,1.00000,/m/01y_7,Coyote
0.80717,1.00000,/m/0bhj7w,Claypot chicken rice
0.80741,1.00000,/m/01jp5n,Welder
0.80766,1.00000,/g/1218rvfm,Invitation
0.80791,1.00000,/m/04ndvm,Bindii
0.80816,1.00000,/m/02qjksn,Bracket
0.80841,1.00000,/m/0h5q5h,Screen door
0.80866,1.00000,/m/01j0mk,Customer
0.80891,1.00000,/m/01d3bp,Sandpiper
0.80916,1.00000,/m/0fgkh,Turquoise
0.80941,1.00000,/g/1pznmhlk3,Naval Officer
0.80965,1.00000,/m/02gq5h,Diving mask
0.80990,1.00000,/m/02nj61,Fisher
0.81015,1.00000,/m/016yfz,Shiitake
0.81040,1.00000,/m/06t_nn,Sharpie
0.81065,1.00000,/m/0594v,Motel
0.81090,1.00000,/m/02h668d,Publisher
0.81115,1.00000,/m/01_x9,Campus
0.81140,1.00000,/m/0fpdgl,Human settlement
0.81164,1.00000,/m/01hh4n,Foie gras
0.81189,1.00000,/m/037zsb,Tan
0.81214,1.00000,/m/01x91f,Monitor lizard
0.81239,1.00000,/m/087gx,X-ray
0.81264,1.00000,/m/0h8p5r4,Easel Pad
0.81289,1.00000,/m/02f6d7,Ford Fiesta
0.81314,1.00000,/m/068hjv,Wedge
0.81339,1.00000,/g/120jxmqb,Function hall
0.81364,1.00000,/m/0h8m5p1,Dish Rack
0.81388,1.00000,/m/031_tp,Litter box
0.81413,1.00000,/m/02r_4gm,Crispy fried chicken
0.81438,1.00000,/m/02clnh,Shortbread
0.81463,1.00000,/m/01rk8n,Garlic press
0.81488,1.00000,/m/0h8n1hm,Bath Toy
0.81513,1.00000,/m/027y004,Sponge
0.81538,1.00000,/m/06lqtp,Sweet Cherry
0.81563,1.00000,/m/01h5yp,Rosemallows
0.81587,1.00000,/m/0267f29,Spike
0.81612,1.00000,/m/01_7cz,Dosa
0.81637,1.00000,/m/0207l9,Onions
0.81662,1.00000,/m/09bz0,Garnet
0.81687,1.00000,/m/0hyn4,Anise
0.81712,1.00000,/m/056qz,Monorail
0.81737,1.00000,/m/023kc8,Yakitori
0.81762,1.00000,/m/0h5z20c,Audi
0.81787,1.00000,/m/015_77,Walnut
0.81811,1.00000,/m/02qbp7r,Filter
0.81836,1.00000,/m/02r5gpq,Chrysler
0.81861,1.00000,/m/03g3w,History
0.81886,1.00000,/m/038wt3,French Bulldog
0.81911,1.00000,/m/02qhwc4,Full breakfast
0.81936,1.00000,/m/014mnd,Circus
0.81961,1.00000,/m/02fp7r,Fiddlehead fern
0.81986,1.00000,/m/03_163,Barbell
0.82010,1.00000,/m/0c5w9,Driftwood
0.82035,1.00000,/m/06dbhw,Fondant icing
0.82060,1.00000,/m/03fgc9,Mercedes-Benz M-Class
0.82085,1.00000,/m/0m926,Middle-distance running
0.82110,1.00000,/m/01rx0d,Ford Thunderbird
0.82135,1.00000,/m/08h11d,Chiffon
0.82160,1.00000,/m/0h8mw_5,Skate Ramp
0.82185,1.00000,/m/0f0kt4,High-top
0.82210,1.00000,/m/02cthb,Cricket bat
0.82234,1.00000,/m/02h6fbs,Philosopher
0.82259,1.00000,/m/07z4p,Video
0.82284,1.00000,/m/0142t_,Moat
0.82309,1.00000,/m/029gy3,Snickers
0.82334,1.00000,/m/04153t_,Grinding
0.82359,1.00000,/m/02mtw0,Mehndi
0.82384,1.00000,/m/02y8g,Floppy disk
0.82409,1.00000,/m/01pk_6,Feta
0.82433,1.00000,/m/0fldz,Khat
0.82458,1.00000,/m/0hp2h,Puzzlegrass
0.82483,1.00000,/m/04z1tn,Elliptical trainer
0.82508,1.00000,/m/0d0lh,Lance
0.82533,1.00000,/m/01dzzz,Mahi-mahi
0.82558,1.00000,/m/080530r,Sailor cap
0.82583,1.00000,/m/0k8by,Flea
0.82608,1.00000,/m/0hr5k,Festival
0.82632,1.00000,/m/0294jb,Blond
0.82657,1.00000,/m/02318,Electromagnetic coil
0.82682,1.00000,/m/06rlx8,Clay pigeon shooting
0.82707,1.00000,/m/0cf417,Lotion
0.82732,1.00000,/m/020cvm,Sweet lemon
0.82757,1.00000,/m/01b6qt,Pantyhose
0.82782,1.00000,/m/0t_fv9h,Xbox
0.82807,1.00000,/m/0d8jd0,Baby carrot
0.82832,1.00000,/m/022dwd,Wine cooler
0.82856,1.00000,/m/0h8md_g,Football Goal Post
0.82881,1.00000,/m/0295_c,Pointe shoe
0.82906,1.00000,/m/026yf66,Suzuki Carry
0.82931,1.00000,/m/02hy_x,Flying ace
0.82956,1.00000,/m/064t9,Pop music
0.82981,1.00000,/m/01d2_z,Wind turbine
0.83006,1.00000,/m/06w87,Steel guitar
0.83031,1.00000,/m/01b7rp,Oil lamp
0.83055,1.00000,/m/01yct6,Princess
0.83080,1.00000,/m/0d3s4,Carburetor
0.83105,1.00000,/m/02xm8f,American Miniature Horse
0.83130,1.00000,/g/11bc71gsw6,Salesperson
0.83155,1.00000,/m/026nvk,Cooking oil
0.83180,1.00000,/m/064m6,Pointing device
0.83205,1.00000,/m/0151tr,Ginger snap
0.83230,1.00000,/m/0gnwz4,Demonstration
0.83255,1.00000,/m/0gg4z0q,Maya city
0.83279,1.00000,/m/01j4z9,Chainsaw
0.83304,1.00000,/m/0866r,Weather
0.83329,1.00000,/m/0gk49c,Glaze
0.83354,1.00000,/m/0gty6zf,Law enforcement
0.83379,1.00000,/m/0k_9,Anxiety
0.83404,1.00000,/m/0dck7t,Chikki
0.83429,1.00000,/m/01tt2n,Caravel
0.83454,1.00000,/m/0c02w2,Polar fleece
0.83478,1.00000,/m/0ddct,Piracy
0.83503,1.00000,/m/06ppr2,Snow chains
0.83528,1.00000,/m/0643bn,Cleavage
0.83553,1.00000,/m/02pjr4,Blender
0.83578,1.00000,/m/09448n,Lo mein
0.83603,1.00000,/m/03qrc,Hamster
0.83628,1.00000,/m/06glwy,Artificial leather
0.83653,1.00000,/m/03ft6m,Banquet
0.83678,1.00000,/g/121qfkjb,Chocolate mousse
0.83702,1.00000,/m/0h8n8v9,Bicycle Cassette
0.83727,1.00000,/m/0262cl,Mullet
0.83752,1.00000,/m/01btbt,Pecan
0.83777,1.00000,/m/065jp,Peace
0.83802,1.00000,/m/099fg9,Storekeeper
0.83827,1.00000,/m/047rwq3,Centrepiece
0.83852,1.00000,/m/017bml,Crème brûlée
0.83877,1.00000,/m/0400bw,Cinnamon roll
0.83901,1.00000,/m/01dd25,First aid kit
0.83926,1.00000,/m/01gd7k,Starling
0.83951,1.00000,/m/05zmb,Parachuting
0.83976,1.00000,/m/025zvj,Cimbalom
0.84001,1.00000,/m/04g2r,Lynxes
0.84026,1.00000,/m/02q7ylj,Daytime
0.84051,1.00000,/m/0425l8,Red velvet cake
0.84076,1.00000,/m/01lxd,Coast
0.84101,1.00000,/m/016wfy,Pomeranian
0.84125,1.00000,/m/018_zj,Sausage roll
0.84150,1.00000,/m/01xqk0,Surf scoter
0.84175,1.00000,/m/03q7p08,earthenware
0.84200,1.00000,/m/0drh_,Origami
0.84225,1.00000,/m/0dms2,Blimp
0.84250,1.00000,/m/082bv,Whisky
0.84275,1.00000,/m/024qb2,Eastern gray squirrel
0.84300,1.00000,/m/0gz1v,Dingo
0.84324,1.00000,/m/024cl,Caldera
0.84349,1.00000,/m/0gm56,Kit car
0.84374,1.00000,/m/02f1fz,West Highland White Terrier
0.84399,1.00000,/m/01tygv,Archive
0.84424,1.00000,/m/0jwswvd,Skimmer
0.84449,1.00000,/g/122sfv3c,Yoga instructor
0.84474,1.00000,/m/09w837,Chloé
0.84499,1.00000,/m/012qdp,Military Officer
0.84524,1.00000,/m/0ckdv,Crayon
0.84548,1.00000,/m/0cl2v,Oat
0.84573,1.00000,/m/02z37j,Cable ferry
0.84598,1.00000,/m/03vc65,Buffet
0.84623,1.00000,/m/0cnd3jh,Corridor
0.84648,1.00000,/m/017rtb,Panorama
0.84673,1.00000,/m/01224j,Hearth
0.84698,1.00000,/m/02q5xj9,NHL uniform
0.84723,1.00000,/m/01rw56,Coffee filter
0.84747,1.00000,/m/016x44,Spruce
0.84772,1.00000,/m/02pb9jl,Brown bread
0.84797,1.00000,/m/031j7l,Red Stripe
0.84822,1.00000,/m/02qf1h5,Centrifugal fan
0.84847,1.00000,/m/04db3_,Bugles
0.84872,1.00000,/m/07w_9,Quarter
0.84897,1.00000,/m/06x661,Puri
0.84922,1.00000,/m/08hvz4,Colt
0.84947,1.00000,/m/09nxzp,Ballet shoe
0.84971,1.00000,/m/076qf43,Handball Player
0.84996,1.00000,/m/01j423,Yawn
0.85021,1.00000,/m/019tzr,Coffin
0.85046,1.00000,/m/0hkvx,Prairie
0.85071,1.00000,/m/01ss0,Compost
0.85096,1.00000,/m/022ph9,Concept car
0.85121,1.00000,/m/0d6n1,Ballet
0.85146,1.00000,/m/07mbq,Tabloid
0.85170,1.00000,/m/05n91f7,Fruit juice
0.85195,1.00000,/m/010jjr,Amusement park
0.85220,1.00000,/m/064f7,Pub
0.85245,1.00000,/m/01yc83,Hand tool
0.85270,1.00000,/m/0h8nc2t,Incense Holder
0.85295,1.00000,/m/0h8llk8,Streamer
0.85320,1.00000,/m/01kr58,Bullfighter
0.85345,1.00000,/m/0h62vyn,Shoe store
0.85369,1.00000,/m/03pgm,Horse tack
0.85394,1.00000,/m/0fvj76,Quaking aspen
0.85419,1.00000,/m/04p0qw,Billiard table
0.85444,1.00000,/m/0djz8d,Lawn aerator
0.85469,1.00000,/m/07tz5y,Bassinet
0.85494,1.00000,/m/0pgl9,Tourist attraction
0.85519,1.00000,/m/03m5q6,Red hot pokers
0.85544,1.00000,/m/0bbrvnx,Dracula
0.85569,1.00000,/m/09g712t,Television antenna
0.85593,1.00000,/m/09gtx,Barley
0.85618,1.00000,/m/025rv6n,Fowl
0.85643,1.00000,/m/05xnqg,Street food
0.85668,1.00000,/m/01m3tw,Animal shelter
0.85693,1.00000,/m/0mfx0,Doodle
0.85718,1.00000,/m/01cqy9,Bivalvia
0.85743,1.00000,/m/03xw7b,Dodge Coronet
0.85768,1.00000,/m/0m15h,Accipitridae
0.85792,1.00000,/m/0k5sv46,Chicken breast
0.85817,1.00000,/m/069jpj,Arrowheads
0.85842,1.00000,/m/0l4_r,Sesame
0.85867,1.00000,/m/04z_y4,Pergola
0.85892,1.00000,/m/0194d,Badminton
0.85917,1.00000,/m/012x34,Jaguar Cars
0.85942,1.00000,/m/0d76r,Arcade game
0.85967,1.00000,/m/01rfps,Pharmacy
0.85992,1.00000,/m/03b_sk,Bird bath
0.86016,1.00000,/m/0h8kx8s,Mobile Phone Case
0.86041,1.00000,/m/01n3s_,Ruddy duck
0.86066,1.00000,/m/0p83l,Jasmine
0.86091,1.00000,/m/08q1tg,Traffic collision
0.86116,1.00000,/m/09hcdm,Purée
0.86141,1.00000,/m/02f9pk,Lemurs
0.86166,1.00000,/m/02pl94g,Wardrobe Stylist
0.86191,1.00000,/m/02x9dk,Boston Terrier
0.86215,1.00000,/m/0281q5j,Dumpster
0.86240,1.00000,/m/0c7d8,Neem Tree
0.86265,1.00000,/m/05bjcj,Hiking boot
0.86290,1.00000,/m/044wnf,Ham hock
0.86315,1.00000,/m/02qf2cq,White sugar sponge cake
0.86340,1.00000,/m/07bzx2,Common roach
0.86365,1.00000,/m/0sgh53y,Selfie
0.86390,1.00000,/m/01tw48,Chamois
0.86415,1.00000,/m/01kyr8,Darkness
0.86439,1.00000,/m/075cc,Solder
0.86464,1.00000,/m/02n6m5,Sun tanning
0.86489,1.00000,/m/03hl5h,Beach ball
0.86514,1.00000,/m/01919d,Home cinema
0.86539,1.00000,/m/01c8w0,Conductor
0.86564,1.00000,/m/01bfwv,Mixing console
0.86589,1.00000,/m/09btpv,Nutrition facts label
0.86614,1.00000,/m/0gvmv,Prune
0.86638,1.00000,/m/064nxr,Scraper
0.86663,1.00000,/m/03xcwx,Powered paragliding
0.86688,1.00000,/m/0cn1d,Puff pastry
0.86713,1.00000,/m/0h8lz_m,Paper Towel Holder
0.86738,1.00000,/m/0hgsbf_,Oven Rack
0.86763,1.00000,/m/04tx5c,Brake fluid
0.86788,1.00000,/m/012xhn,Slam dunk
0.86813,1.00000,/m/07bn_4,Taurus
0.86838,1.00000,/m/0kcvn,Jukebox
0.86862,1.00000,/m/02m57w,Groom
0.86887,1.00000,/m/03d49p1,Monochrome photography
0.86912,1.00000,/m/034c05,Holden Torana
0.86937,1.00000,/m/0p_9h,Inline skates
0.86962,1.00000,/m/0k0c,All Saints' Day
0.86987,1.00000,/m/039zd9,Shōji
0.87012,1.00000,/m/01k_mv,Department store
0.87037,1.00000,/m/02w3fbk,Clapper
0.87061,1.00000,/m/01zpz,Crew
0.87086,1.00000,/m/0kgy7,Vehicle audio
0.87111,1.00000,/m/0772h,Spaghetti
0.87136,1.00000,/m/013ysd,Portuguese man o' war
0.87161,1.00000,/g/122z_qxw,Firecracker
0.87186,1.00000,/m/02h2qf,Chasuble
0.87211,1.00000,/m/03bx7vb,Ox
0.87236,1.00000,/m/0ch8v,Livestock
0.87261,1.00000,/m/0gl8r,Red Bull
0.87285,1.00000,/m/0brtzx,Napkin holder
0.87310,1.00000,/m/010ls_cv,Sandwich cookie
0.87335,1.00000,/m/0fqtq,Chickpea
0.87360,1.00000,/g/11g6_02drq,Vegetable soup
0.87385,1.00000,/m/0dr47,Wild boar
0.87410,1.00000,/m/03sx2d,Food court
0.87435,1.00000,/m/0342w8,Drawing pin
0.87460,1.00000,/m/03r18y,Peach
0.87484,1.00000,/m/01514,Ballroom dance
0.87509,1.00000,/m/09cynt,Convention
0.87534,1.00000,/m/01bdg,Bouldering
0.87559,1.00000,/m/01q0g0,Skittles
0.87584,1.00000,/m/0wx_3v5,Minimalist shoe
0.87609,1.00000,/m/01srtk,Guitar pick
0.87634,1.00000,/m/01dk8s,Powdered sugar
0.87659,1.00000,/m/069t5,Quill
0.87684,1.00000,/m/01mt0b,Lime
0.87708,1.00000,/m/07k55_3,Hand luggage
0.87733,1.00000,/m/0cqq5,Mackerel
0.87758,1.00000,/m/0h3j0,Meteoroid
0.87783,1.00000,/m/0k9y1,Carnation
0.87808,1.00000,/m/01s3jq,Nanny
0.87833,1.00000,/m/08l55l,Kanafeh
0.87858,1.00000,/m/021csx,True frog
0.87883,1.00000,/m/027q1m,Ghillie suit
0.87907,1.00000,/m/019h78,Centipedes
0.87932,1.00000,/m/02psn0h,Marketplace
0.87957,1.00000,/m/03cld36,Iron
0.87982,1.00000,/m/02vzwz,Nightwear
0.88007,1.00000,/m/02rqfc,Philodendron
0.88032,1.00000,/m/0sc7q,Wonder Woman
0.88057,1.00000,/m/0h56l,Corn syrup
0.88082,1.00000,/m/03n3wh,Radicchio
0.88106,1.00000,/m/0gx2ql,Kangaroo Dog
0.88131,1.00000,/m/01820,Mustards
0.88156,1.00000,/m/01bvgh,Catamaran
0.88181,1.00000,/m/03vcw7,Dairy cattle
0.88206,1.00000,/m/0bh8hyx,Bed skirt
0.88231,1.00000,/g/1229cmth,Grand piano
0.88256,1.00000,/m/03tqj,Icon
0.88281,1.00000,/m/0gsrg6,Maida flour
0.88306,1.00000,/m/0fg3h,School uniform
0.88330,1.00000,/m/01gg0y,Windsurfing
0.88355,1.00000,/m/089v3,Zoo
0.88380,1.00000,/m/0ptv6,Plectrum
0.88405,1.00000,/m/01ty0n,Spring
0.88430,1.00000,/m/0nyql,Audio crossover
0.88455,1.00000,/m/0c568,Porcupine
0.88480,1.00000,/m/05j36_,Index card
0.88505,1.00000,/m/01b41j,Arsenal
0.88529,1.00000,/m/0h8lq0x,Record Player
0.88554,1.00000,/m/02vwb2,Harissa
0.88579,1.00000,/m/03qnng,Patent examiner
0.88604,1.00000,/m/027j55,Catwoman
0.88629,1.00000,/m/01db9h,Caricature
0.88654,1.00000,/m/01x_ps,Totem
0.88679,1.00000,/m/08_4sd,Collection
0.88704,1.00000,/m/0fbdv,Shellfish
0.88729,1.00000,/m/0nd3qn3,Tant sari
0.88753,1.00000,/m/0n42jw2,Window treatment
0.88778,1.00000,/m/02w1gjp,Butter dish
0.88803,1.00000,/m/0c71s,Welding
0.88828,1.00000,/m/02l7rx,Convention center
0.88853,1.00000,/m/018kg,Baseball positions
0.88878,1.00000,/m/025wzm4,Purple coneflower
0.88903,1.00000,/m/01qj63,Badger
0.88928,1.00000,/m/03l34,Hard disk drive
0.88952,1.00000,/m/0cj6f,Seaweed
0.88977,1.00000,/m/09dwp2r,Redwoods
0.89002,1.00000,/m/01jnld,Warrior
0.89027,1.00000,/m/01vk_m,Espresso machine
0.89052,1.00000,/m/01dp9q,Touch
0.89077,1.00000,/m/01bg6m,Ginger ale
0.89102,1.00000,/m/0142y7,Spandex
0.89127,1.00000,/m/029hpc,Macaroni and cheese
0.89152,1.00000,/m/0fyw9s,Fried onion
0.89176,1.00000,/m/03g09t,Clip art
0.89201,1.00000,/m/03svl1,Miniature Pinscher
0.89226,1.00000,/m/09dntw,Mandarin collar
0.89251,1.00000,/m/0gl3jh5,Turkey meat
0.89276,1.00000,/m/012fqz,Ocarina
0.89301,1.00000,/m/0266h,Corona
0.89326,1.00000,/m/02qwvtx,Dishcloth
0.89351,1.00000,/m/03j9j,Huckleberry
0.89375,1.00000,/m/07gv72,Samsung Group
0.89400,1.00000,/m/0c3mkw,Soap dispenser
0.89425,1.00000,/m/0m4v,Almond
0.89450,1.00000,/m/06p43,Spearmint
0.89475,1.00000,/m/09b3v,The Walt Disney Company
0.89500,1.00000,/m/01s_83,Woven fabric
0.89525,1.00000,/m/01bqk0,Bicycle wheel
0.89550,1.00000,/m/04cn_l,Automotive battery
0.89575,1.00000,/m/065zcg1,Rice cake
0.89599,1.00000,/m/0f85g,Basilica
0.89624,1.00000,/m/0gmf9tg,Fencing master
0.89649,1.00000,/m/01hzb8,Great Pyrenees
0.89674,1.00000,/m/03y6mg,Food processor
0.89699,1.00000,/m/02pdnx,Cafeteria
0.89724,1.00000,/m/01xfpd,Parsnip
0.89749,1.00000,/m/02p3txp,Gentlemen's club
0.89774,1.00000,/m/07t6z0,Electrical ballast
0.89798,1.00000,/m/02wryl,Fudge
0.89823,1.00000,/m/0874qq,Picket fence
0.89848,1.00000,/m/09s3w,Bangers and mash
0.89873,1.00000,/m/01t93k,Harley Quinn
0.89898,1.00000,/m/08xdbd,Rocker cover
0.89923,1.00000,/m/01y8r2,Red flag
0.89948,1.00000,/m/09wz9,Bobsleigh
0.89973,1.00000,/m/04zm7_,Staff
0.89998,1.00000,/m/01b2q6,Sunrise
0.90022,1.00000,/m/0dyc53,Fishcakes
0.90047,1.00000,/m/01nhb2,Indian paintbrush
0.90072,1.00000,/m/02f6b9,Anniversary
0.90097,1.00000,/m/024jdh,Black-capped chickadee
0.90122,1.00000,/m/02wv6th,Bakery
0.90147,1.00000,/m/01482f,Brie
0.90172,1.00000,/m/02qcyn,Sugar-apple
0.90197,1.00000,/m/03hrb5,Racing bicycle
0.90221,1.00000,/m/04lbbq,Resistance band
0.90246,1.00000,/m/017yh,BMW
0.90271,1.00000,/m/02qvql,Mower
0.90296,1.00000,/m/02x8tf,Mountain goat
0.90321,1.00000,/m/0n073,Common cold
0.90346,1.00000,/m/027xmcf,Salad dressing spread
0.90371,1.00000,/m/016wmr,Arrest
0.90396,1.00000,/m/04gcl9,Receipt
0.90421,1.00000,/m/01_5wc,Clog
0.90445,1.00000,/m/01sfdb,Legume
0.90470,1.00000,/g/11clygwzmh,Virtual reality headset
0.90495,1.00000,/m/0b9c0,Gel
0.90520,1.00000,/m/03fwx4,Sequin
0.90545,1.00000,/m/0d3qh,Biplane
0.90570,1.00000,/m/0c3vk4w,Shave ice
0.90595,1.00000,/m/0cnmklp,Undersea escarpment
0.90620,1.00000,/m/01yvs,Coca-Cola
0.90644,1.00000,/m/01_6hg,Delicatessen
0.90669,1.00000,/m/02z1_1,Milk toast
0.90694,1.00000,/m/01pd0d,Bridesmaid
0.90719,1.00000,/m/01grkb,Bird of paradise flower
0.90744,1.00000,/m/01jxcj,Carbonated water
0.90769,1.00000,/m/0dsf0c9,Turn
0.90794,1.00000,/m/0bq3k2,Measuring spoon
0.90819,1.00000,/m/07tf8,University
0.90843,1.00000,/m/01yw8f,Larb
0.90868,1.00000,/m/04vs16,Dunun
0.90893,1.00000,/m/0dk6sl,Hedge trimmer
0.90918,1.00000,/m/06dsww,Bullring
0.90943,1.00000,/m/02s4db,Masonry trowel
0.90968,1.00000,/m/04pzb_,Halter
0.90993,1.00000,/m/029756,Goat cheese
0.91018,1.00000,/m/01qwsw,Flat-panel display
0.91043,1.00000,/m/0g2ff,Concertina
0.91067,1.00000,/m/01l7w1,Cauldron
0.91092,1.00000,/m/06_k_,Shot put
0.91117,1.00000,/m/018gpn,Hurdling
0.91142,1.00000,/m/01z8r0,Staple
0.91167,1.00000,/m/047fr,Knitting
0.91192,1.00000,/m/0c725h,Huddle
0.91217,1.00000,/m/02pnc4v,Great barracuda
0.91242,1.00000,/m/04szc,Monarchy
0.91266,1.00000,/m/0212c4,Patent leather
0.91291,1.00000,/m/01205h,Ferret
0.91316,1.00000,/m/011_lb,Vespa
0.91341,1.00000,/m/06mr9c,Trunk
0.91366,1.00000,/m/03lfny,BMW 3 Series
0.91391,1.00000,/m/01kc36,Dassault Rafale
0.91416,1.00000,/m/02n1k,Erosion
0.91441,1.00000,/m/03lfn5,Kettle
0.91466,1.00000,/m/025sft7,Horse's Neck
0.91490,1.00000,/m/027_l3,Common sage
0.91515,1.00000,/m/02w11w8,Tour bus service
0.91540,1.00000,/m/062s4,Porsche
0.91565,1.00000,/m/0g_3r,Siamese cat
0.91590,1.00000,/m/03t2gj,Lincoln Navigator
0.91615,1.00000,/m/039b5,Galaxy
0.91640,1.00000,/m/0dprt0,Party favor
0.91665,1.00000,/m/05h0n,Nature
0.91689,1.00000,/m/025s9qt,Hug
0.91714,1.00000,/m/0fj8rl,Dental instruments
0.91739,1.00000,/m/03zyjs,Polo shirt
0.91764,1.00000,/m/02r_57s,Cake decorating
0.91789,1.00000,/m/01dj7,Beagle
0.91814,1.00000,/m/05npqn,Theater
0.91839,1.00000,/m/01cndb,Stationery
0.91864,1.00000,/m/02q8hw1,Stuffed peppers
0.91889,1.00000,/m/02794,Fetal alcohol spectrum disorder
0.91913,1.00000,/m/01v4lt,Arch bridge
0.91938,1.00000,/m/04zwb8w,Mazda RX-8 Hydrogen RE
0.91963,1.00000,/m/0dczxq,Diffuser
0.91988,1.00000,/m/071jj,Siberian Husky
0.92013,1.00000,/m/01mpx6,Snapdragons
0.92038,1.00000,/m/09qgm,Snowboarding
0.92063,1.00000,/m/0bg0t,Schematic
0.92088,1.00000,/m/02v31w,Boatswain
0.92112,1.00000,/m/048lks,Candy apple
0.92137,1.00000,/m/0rytcc5,Strapless dress
0.92162,1.00000,/m/016znt,Public utility
0.92187,1.00000,/m/0swtt,Hand saw
0.92212,1.00000,/m/0f99t,Tonkatsu
0.92237,1.00000,/m/020dp,Cranberry
0.92262,1.00000,/m/0ffjr,Personal protective equipment
0.92287,1.00000,/m/06y28c,Diagonal pliers
0.92312,1.00000,/m/02d58x,Jade plant
0.92336,1.00000,/m/068mqj,Automotive design
0.92361,1.00000,/m/011jxn,Lasagne
0.92386,1.00000,/m/0557q,Musical theatre
0.92411,1.00000,/m/01xxv0,Tomahawk
0.92436,1.00000,/m/0511gm,Chicken wire
0.92461,1.00000,/m/01mzvs,Green tea
0.92486,1.00000,/m/04f8p,Kiwifruit
0.92511,1.00000,/m/0dcfv,Table sugar
0.92535,1.00000,/m/020ncg,Grey seal
0.92560,1.00000,/m/08xjrn,Pan
0.92585,1.00000,/m/06h7j,Running
0.92610,1.00000,/m/019mk7,Campfire
0.92635,1.00000,/m/0cw6k,Musical composition
0.92660,1.00000,/m/06pd59,Ti
0.92685,1.00000,/m/02j_4,Easter
0.92710,1.00000,/m/06c7cv,Kneeling
0.92735,1.00000,/m/0m1h5,Corn tortilla
0.92759,1.00000,/m/02lfqj,Lunchbox
0.92784,1.00000,/m/06q1l_,Entertainment center
0.92809,1.00000,/m/0601q,Pole vault
0.92834,1.00000,/m/01pldp,Roast beef
0.92859,1.00000,/m/01kt56,Picnic
0.92884,1.00000,/m/029bcs,Australian Cattle Dog
0.92909,1.00000,/m/02psyd2,Zombie
0.92934,1.00000,/m/0csrs,Striped bass
0.92958,1.00000,/m/0jmq7,Sundial
0.92983,1.00000,/m/0j63xq6,Baby rattle
0.93008,1.00000,/m/01hhp3,Domestic yak
0.93033,1.00000,/m/03ctwww,Motorcycle fairing
0.93058,1.00000,/m/02bbz9,Shawarma
0.93083,1.00000,/m/014rrf,Hybrid vehicle
0.93108,1.00000,/m/0c0glj,Bowler
0.93133,1.00000,/m/076y5q,Aries
0.93158,1.00000,/m/01knvc,Monarch butterfly
0.93182,1.00000,/m/0162j4,Rafting
0.93207,1.00000,/m/05fnp4,Crewman
0.93232,1.00000,/m/05czsy,Official residence
0.93257,1.00000,/m/07l8p5,Side dish
0.93282,1.00000,/m/02brq,Dodo
0.93307,1.00000,/m/027fqn,Coypu
0.93332,1.00000,/m/01b7b,Bishop
0.93357,1.00000,/m/0h8ktv7,Duster
0.93381,1.00000,/m/04wnmd,Fixture
0.93406,1.00000,/m/05rd8,Pope
0.93431,1.00000,/m/02ywd,Fuel
0.93456,1.00000,/m/0cn9p7v,Lake bed
0.93481,1.00000,/m/080vl,Vinegar
0.93506,1.00000,/m/01g66n,True morels
0.93531,1.00000,/m/0b76y0,Food craving
0.93556,1.00000,/m/0gwd_p,Boost
0.93580,1.00000,/m/073l3,Solution
0.93605,1.00000,/m/020w2,Cornet
0.93630,1.00000,/m/0qkfj,Crab louse
0.93655,1.00000,/m/06wtl,Soldering iron
0.93680,1.00000,/m/09hljw,Tribal chief
0.93705,1.00000,/m/01psts,Coot
0.93730,1.00000,/m/0g25k,Cedar
0.93755,1.00000,/m/03lb0l,Fuchsia
0.93780,1.00000,/m/04sg5,Mint
0.93804,1.00000,/m/02kc35,Filter
0.93829,1.00000,/m/01_gx_,Yorkshire Terrier
0.93854,1.00000,/m/014jz8,Udon
0.93879,1.00000,/m/0244x1,Gesture
0.93904,1.00000,/m/06c4_m,Baseball park
0.93929,1.00000,/m/02cj3,Dachshund
0.93954,1.00000,/m/04q347y,Plot
0.93979,1.00000,/m/0p6vc,Joker 
0.94003,1.00000,/m/03c_qk,Atlantic mackerel
0.94028,1.00000,/m/03kr0,Honda Motor Company
0.94053,1.00000,/m/027dwg0,Lobby
0.94078,1.00000,/m/02qctq,Pitaya
0.94103,1.00000,/m/0f5lx,Military aircraft
0.94128,1.00000,/m/01r9wv,Impala
0.94153,1.00000,/m/03c4vh,Cordless telephone
0.94178,1.00000,/m/0pmf16p,Miniature
0.94203,1.00000,/m/01yttv,Audio equipment
0.94227,1.00000,/m/0bwt59,Hatstand
0.94252,1.00000,/m/066xq,Pollution
0.94277,1.00000,/m/01svq,Computer cluster
0.94302,1.00000,/m/02zhg3,Theatrical property
0.94327,1.00000,/m/03y_qy,Auto show
0.94352,1.00000,/m/0dbs2,Gargoyle
0.94377,1.00000,/m/056ywg,Fried fish
0.94402,1.00000,/m/03w9_g,Boxer shorts
0.94426,1.00000,/m/022p79,Endive
0.94451,1.00000,/m/0j7ty,Blossom
0.94476,1.00000,/m/058hry,Smoothie
0.94501,1.00000,/m/063h1j,Bloomers
0.94526,1.00000,/m/01yyk,Cereal
0.94551,1.00000,/m/032zf7,Husk
0.94576,1.00000,/m/020ytc,Rice cooker
0.94601,1.00000,/m/02np4,Eucharist
0.94626,1.00000,/m/012xxq,Onigiri
0.94650,1.00000,/m/0jxy,Anime
0.94675,1.00000,/m/01btfg,Flash
0.94700,1.00000,/m/01ms7j,Crankset
0.94725,1.00000,/m/064_mj,Windbreaker
0.94750,1.00000,/m/0dv6r,Squash
0.94775,1.00000,/m/025vd_8,Patty
0.94800,1.00000,/m/0cbmvg,Viscum album
0.94825,1.00000,/m/04lgcqr,Fitbit
0.94849,1.00000,/m/014dsx,Travel
0.94874,1.00000,/m/05nnm,Organism
0.94899,1.00000,/m/02j091,Horse and buggy
0.94924,1.00000,/m/07_my,Vikings
0.94949,1.00000,/m/01s012,Top
0.94974,1.00000,/m/04lgq,Lacrosse
0.94999,1.00000,/m/01brf,Bronze
0.95024,1.00000,/m/053n10,Cuisine of Hawaii
0.95049,1.00000,/m/03sw1s,Lox
0.95073,1.00000,/m/09nm_,World
0.95098,1.00000,/m/01gkzr,Power inverter
0.95123,1.00000,/m/05ztbl,Chicago-style hot dog
0.95148,1.00000,/m/02xmbk,Connecting rod
0.95173,1.00000,/m/02d7nb,Lattice
0.95198,1.00000,/m/0h8mjfp,Guitar Stand
0.95223,1.00000,/m/02q11hy,Canopy bed
0.95248,1.00000,/m/04vv5k,Snowplow
0.95272,1.00000,/m/01332v,Yukata
0.95297,1.00000,/m/02w3t1,Cotton swab
0.95322,1.00000,/m/07hxn,Thai cuisine
0.95347,1.00000,/m/04v73t,Argyle
0.95372,1.00000,/m/01jtml,Adidas
0.95397,1.00000,/m/01l0h6,Computer terminal
0.95422,1.00000,/m/03xx54,Paper lantern
0.95447,1.00000,/m/09x3lm,Road junction
0.95472,1.00000,/m/0cjyd,Sashimi
0.95496,1.00000,/m/02w4b,Flugelhorn
0.95521,1.00000,/m/07bw73,Ice pack
0.95546,1.00000,/m/05nmk4,Laddu
0.95571,1.00000,/m/01x26w,Floor tom
0.95596,1.00000,/m/026g73,Bongo drum
0.95621,1.00000,/m/01fm_f,Quokka
0.95646,1.00000,/m/02bm9n,Ratchet
0.95671,1.00000,/m/06w1j5,Shrubland
0.95695,1.00000,/m/0p23_,Nautilidae
0.95720,1.00000,/m/035y9b,Consommé
0.95745,1.00000,/m/04gyrq,Atlantic salmon
0.95770,1.00000,/m/04lhg7s,Harvester
0.95795,1.00000,/m/0143h2,Port wine
0.95820,1.00000,/m/02gfs7,Dental floss
0.95845,1.00000,/m/07w4fs,Karahi
0.95870,1.00000,/m/0bt2m,Orc
0.95895,1.00000,/m/0cw2t,Driver's license
0.95919,1.00000,/m/0dl76,Prince
0.95944,1.00000,/m/01xg7s,Chorizo
0.95969,1.00000,/m/047cv3c,Mung bean sprout
0.95994,1.00000,/m/03hjr1,Trivet
0.96019,1.00000,/m/025vx99,Bacon bits
0.96044,1.00000,/m/0cqrbh,Grated cheese
0.96069,1.00000,/m/0btg7q,Poke
0.96094,1.00000,/m/03ljvf,Grove
0.96118,1.00000,/m/03cjrt,Highland
0.96143,1.00000,/m/0j638x2,Roof window
0.96168,1.00000,/m/0d_fj,Hockey puck
0.96193,1.00000,/m/01dkr1,Shoebill
0.96218,1.00000,/m/0275zwr,Paint roller
0.96243,1.00000,/m/0db0qw,Hamper
0.96268,1.00000,/m/027337,Artisan
0.96293,1.00000,/m/02pqz_g,Keystone module
0.96317,1.00000,/m/0255d2,Monocle
0.96342,1.00000,/m/012xc3,Miso soup
0.96367,1.00000,/m/013m9w,Mister Fantastic
0.96392,1.00000,/m/05z8_k,Maroon cucumber
0.96417,1.00000,/m/057yl,Mojito
0.96442,1.00000,/m/075nn2,Torchère
0.96467,1.00000,/m/0dfxdfp,Yellow pepper
0.96492,1.00000,/m/03q7vc,Acorn
0.96517,1.00000,/m/01vnb,Comic book
0.96541,1.00000,/m/0c2flg,Pleat
0.96566,1.00000,/m/0564g9v,Artificial Christmas tree
0.96591,1.00000,/m/0gw_1j,Welding helmet
0.96616,1.00000,/m/074ft,Song
0.96641,1.00000,/m/0585f,Molotov cocktail
0.96666,1.00000,/m/02h055,Bucket hat
0.96691,1.00000,/m/09t4t,Manufacturing
0.96716,1.00000,/m/018vs6,Escarpment
0.96740,1.00000,/m/02822,Drama
0.96765,1.00000,/m/02xh2_,Mail carrier
0.96790,1.00000,/m/081hv,Wedding
0.96815,1.00000,/m/03m8_,Hyena
0.96840,1.00000,/m/04jkv0,Glove
0.96865,1.00000,/m/02btrd,Coral
0.96890,1.00000,/m/0bs4r_,Antenna rotator
0.96915,1.00000,/m/02qtnq,Sea otter
0.96940,1.00000,/m/0bmd84,Fuel gauge
0.96964,1.00000,/m/0d2v4v,Neckline
0.96989,1.00000,/m/04ttsh,Dirt track racing
0.97014,1.00000,/m/03l5_,High jump
0.97039,1.00000,/m/09x374,Boiled egg
0.97064,1.00000,/m/0f2f14,Popcorn maker
0.97089,1.00000,/m/04tc_,Mineral
0.97114,1.00000,/m/03h5wg,Curry tree
0.97139,1.00000,/m/03h5wy,Channel
0.97163,1.00000,/m/02rlty,Soft-shell crab
0.97188,1.00000,/m/0f_78,Paratrooper
0.97213,1.00000,/m/03q5t,Harpsichord
0.97238,1.00000,/m/026ggg2,Buuz
0.97263,1.00000,/m/03wny16,tester
0.97288,1.00000,/m/0ptsp,Halloween costume
0.97313,1.00000,/m/0kb9g,Hagfish
0.97338,1.00000,/m/06f8ll,Mjolnir
0.97363,1.00000,/m/0cwzln,Red potatoes
0.97387,1.00000,/m/04mn_,Latex
0.97412,1.00000,/m/0203zq,Water gun
0.97437,1.00000,/m/03mdfzh,Scrum cap
0.97462,1.00000,/m/025zqz,Cog
0.97487,1.00000,/m/02pv0pf,Nursery
0.97512,1.00000,/m/0311jl,Gamepad
0.97537,1.00000,/m/025ryqs,Comb
0.97562,1.00000,/m/01tprb,Hula hoop
0.97586,1.00000,/m/03g_4kt,Lionhead rabbit
0.97611,1.00000,/m/0h8p66t,Desk Organizer
0.97636,1.00000,/m/07k6c9,Cutlet
0.97661,1.00000,/g/12301w4k,Gondolier
0.97686,1.00000,/m/01mtb,Cooking
0.97711,1.00000,/m/098c8p,Drover
0.97736,1.00000,/m/02jfdl,Coupon
0.97761,1.00000,/m/01s5tq,Teak
0.97786,1.00000,/m/04d24t,Spectacled bear
0.97810,1.00000,/m/02wv6b8,Edamame
0.97835,1.00000,/m/070qm,Freight transport
0.97860,1.00000,/m/09y5gw,Holland Lop
0.97885,1.00000,/m/02tnzk,Flat cap
0.97910,1.00000,/m/0cb0xm,Passenger
0.97935,1.00000,/m/01wkk9,Town square
0.97960,1.00000,/m/0516bh,Miter saw
0.97985,1.00000,/m/09xp_,Cricket
0.98009,1.00000,/m/014sg5,Violet
0.98034,1.00000,/m/09gg3,Violet
0.98059,1.00000,/m/0kcc7,Movie theater
0.98084,1.00000,/m/0c2qc,Wild onion
0.98109,1.00000,/m/0788wf,Admiral
0.98134,1.00000,/m/03vcjy,Ford Ranger
0.98159,1.00000,/m/035m2c,Dead bolt
0.98184,1.00000,/m/03n0sf,Afro
0.98209,1.00000,/m/01vbnl,Bidet
0.98233,1.00000,/m/02ywb6,Dodge Lancer
0.98258,1.00000,/m/077hz,Slot machine
0.98283,1.00000,/m/080jpd1,Coin purse
0.98308,1.00000,/m/06b2ly,Hot box
0.98333,1.00000,/m/03fzy,Gelatin dessert
0.98358,1.00000,/m/06nlmy,Zebra Longwing Butterfly
0.98383,1.00000,/m/06f1wh,Indian bael
0.98408,1.00000,/m/013bml,Military rank
0.98432,1.00000,/m/044j00,Air freshener
0.98457,1.00000,/m/06qhl2,Green sea turtle
0.98482,1.00000,/m/03yp9t,Nightlight
0.98507,1.00000,/m/02_sms,Bougainvillea
0.98532,1.00000,/m/074_t6,Boa constrictor
0.98557,1.00000,/m/09686,Vertebrate
0.98582,1.00000,/m/02rdsp,Office supplies
0.98607,1.00000,/m/0f1q_z,Queue
0.98632,1.00000,/m/0mz8t,Sewing
0.98656,1.00000,/m/03wc5wd,Police van
0.98681,1.00000,/m/01fg3n,Graham cracker
0.98706,1.00000,/m/06mlfl,Suzuki Wagon R
0.98731,1.00000,/m/0377kt,Minister
0.98756,1.00000,/m/01kwdf,Goldenrod
0.98781,1.00000,/m/0250t7,Cane
0.98806,1.00000,/m/02lq5w,Silver medal
0.98831,1.00000,/m/05p2nhh,Pole marquee
0.98855,1.00000,/m/01n6dx,Broad bean
0.98880,1.00000,/m/0gzxy,Bengal cat
0.98905,1.00000,/m/052ly,Macaroni
0.98930,1.00000,/m/0410vr2,Taro
0.98955,1.00000,/m/023b8,Clipper
0.98980,1.00000,/m/03fqll,Sprite
0.99005,1.00000,/m/025szts,Computer network
0.99030,1.00000,/m/0jt8z1w,Coca
0.99054,1.00000,/m/025sv9y,Landscaping
0.99079,1.00000,/m/01tqmr,Yellowjacket
0.99104,1.00000,/m/04bwd,Kaleidoscope
0.99129,1.00000,/m/02rr_,Effects unit
0.99154,1.00000,/m/0w33t9t,Duck's head
0.99179,1.00000,/m/02fj9,Destroyer
0.99204,1.00000,/m/04g07,Koi
0.99229,1.00000,/m/05kb8w,Chuck
0.99254,1.00000,/m/0221lk,Operating theater
0.99278,1.00000,/m/05fw1y,Pigtail
0.99303,1.00000,/m/014jg3,Training
0.99328,1.00000,/m/077rmm,Retractable bridge
0.99353,1.00000,/m/02x158,Winery
0.99378,1.00000,/m/016g4s,Chocolate milk
0.99403,1.00000,/m/0dcjfr,Garden tool
0.99428,1.00000,/m/0qm5d,Graduated cylinder
0.99453,1.00000,/m/01kg8r,Cornbread
0.99477,1.00000,/m/07hwt1,Snakehead
0.99502,1.00000,/m/04czcym,Antipasto
0.99527,1.00000,/m/04qt6m,Common bream
0.99552,1.00000,/m/01jnzj,Construction
0.99577,1.00000,/m/02rtxlg,Whispering
0.99602,1.00000,/m/018c_r,Starbucks
0.99627,1.00000,/m/0h8n1__,Basketball Pole
0.99652,1.00000,/m/066dv,Prophet
0.99677,1.00000,/m/07td2t,Tie clip
0.99701,1.00000,/m/01yw7r,Figure skate
0.99726,1.00000,/m/01pg4q,Pueblo
0.99751,1.00000,/m/0j6r0,Cypriniformes
0.99776,1.00000,/m/01ysy9,Diploma
0.99801,1.00000,/m/07s28,Tofu
0.99826,1.00000,/m/0bhnm,Uninterruptible power supply
0.99851,1.00000,/m/0m0h9kv,Pram
0.99876,1.00000,/m/0g0dy,Strait
0.99900,1.00000,/m/05w9z,Pufferfish
0.99925,1.00000,/m/02xz2,Formula 1
0.99950,1.00000,/m/02bx9b,Rattlesnake
0.99975,1.00000,/m/08978z,Plumb bob
1.00000,1.00000,/m/04ggh49,Bay


==> figures/data/oid_coverage_agreement.txt <==
precision	recall	covered	true	true_positives
0.9062	0.6744	384.0000	516.0000	348.0000
0.9773	0.5000	264.0000	516.0000	258.0000
0.9811	0.4047	212.0000	514.0000	208.0000
0.9815	0.3136	162.0000	507.0000	159.0000
0.9897	0.2217	97.0000	433.0000	96.0000


==> figures/data/oid_coverage_mean.txt <==
precision	recall	covered	true	true_positives
0.9528	0.4148	188.3333	428.1667	180.1667


==> figures/data/specialization_k-nn.csv <==
ratio_specialized, accuracy
0.00000, 1.00000
0.00498, 0.96715
0.00995, 0.97415
0.01493, 0.97841
0.01990, 0.97994
0.02488, 0.98125
0.02985, 0.98212
0.03483, 0.98274
0.03980, 0.98224
0.04478, 0.98190
0.04975, 0.98149
0.05473, 0.98141
0.05970, 0.98127
0.06468, 0.98137
0.06965, 0.98157
0.07463, 0.98163
0.07960, 0.98185
0.08458, 0.98172
0.08955, 0.98139
0.09453, 0.98118
0.09950, 0.98108
0.10448, 0.98106
0.10945, 0.98100
0.11443, 0.98098
0.11940, 0.98095
0.12438, 0.98076
0.12935, 0.98067
0.13433, 0.98026
0.13930, 0.98003
0.14428, 0.97990
0.14925, 0.97970
0.15423, 0.97933
0.15920, 0.97905
0.16418, 0.97876
0.16915, 0.97844
0.17413, 0.97828
0.17910, 0.97789
0.18408, 0.97755
0.18905, 0.97716
0.19403, 0.97681
0.19900, 0.97651
0.20398, 0.97631
0.20896, 0.97616
0.21393, 0.97606
0.21891, 0.97564
0.22388, 0.97537
0.22886, 0.97527
0.23383, 0.97501
0.23881, 0.97473
0.24378, 0.97464
0.24876, 0.97440
0.25373, 0.97402
0.25871, 0.97363
0.26368, 0.97313
0.26866, 0.97300
0.27363, 0.97275
0.27861, 0.97252
0.28358, 0.97216
0.28856, 0.97201
0.29353, 0.97165
0.29851, 0.97129
0.30348, 0.97112
0.30846, 0.97081
0.31343, 0.97042
0.31841, 0.97008
0.32338, 0.96986
0.32836, 0.96966
0.33333, 0.96927
0.33831, 0.96894
0.34328, 0.96863
0.34826, 0.96813
0.35323, 0.96775
0.35821, 0.96741
0.36318, 0.96702
0.36816, 0.96655
0.37313, 0.96617
0.37811, 0.96572
0.38308, 0.96522
0.38806, 0.96486
0.39303, 0.96444
0.39801, 0.96387
0.40299, 0.96358
0.40796, 0.96317
0.41294, 0.96264
0.41791, 0.96216
0.42289, 0.96175
0.42786, 0.96119
0.43284, 0.96072
0.43781, 0.96010
0.44279, 0.95977
0.44776, 0.95920
0.45274, 0.95865
0.45771, 0.95812
0.46269, 0.95757
0.46766, 0.95705
0.47264, 0.95661
0.47761, 0.95615
0.48259, 0.95562
0.48756, 0.95512
0.49254, 0.95462
0.49751, 0.95407
0.50249, 0.95364
0.50746, 0.95314
0.51244, 0.95249
0.51741, 0.95190
0.52239, 0.95124
0.52736, 0.95052
0.53234, 0.94984
0.53731, 0.94922
0.54229, 0.94857
0.54726, 0.94801
0.55224, 0.94738
0.55721, 0.94678
0.56219, 0.94611
0.56716, 0.94555
0.57214, 0.94491
0.57711, 0.94430
0.58209, 0.94359
0.58706, 0.94298
0.59204, 0.94242
0.59701, 0.94188
0.60199, 0.94129
0.60697, 0.94044
0.61194, 0.93973
0.61692, 0.93914
0.62189, 0.93862
0.62687, 0.93800
0.63184, 0.93738
0.63682, 0.93668
0.64179, 0.93613
0.64677, 0.93536
0.65174, 0.93476
0.65672, 0.93416
0.66169, 0.93346
0.66667, 0.93280
0.67164, 0.93212
0.67662, 0.93152
0.68159, 0.93078
0.68657, 0.93022
0.69154, 0.92956
0.69652, 0.92890
0.70149, 0.92809
0.70647, 0.92739
0.71144, 0.92658
0.71642, 0.92587
0.72139, 0.92515
0.72637, 0.92432
0.73134, 0.92342
0.73632, 0.92261
0.74129, 0.92178
0.74627, 0.92093
0.75124, 0.91997
0.75622, 0.91907
0.76119, 0.91814
0.76617, 0.91709
0.77114, 0.91601
0.77612, 0.91500
0.78109, 0.91391
0.78607, 0.91286
0.79104, 0.91181
0.79602, 0.91072
0.80100, 0.90950
0.80597, 0.90831
0.81095, 0.90695
0.81592, 0.90560
0.82090, 0.90425
0.82587, 0.90282
0.83085, 0.90145
0.83582, 0.90001
0.84080, 0.89856
0.84577, 0.89702
0.85075, 0.89542
0.85572, 0.89382
0.86070, 0.89222
0.86567, 0.89055
0.87065, 0.88882
0.87562, 0.88714
0.88060, 0.88531
0.88557, 0.88356
0.89055, 0.88180
0.89552, 0.87979
0.90050, 0.87778
0.90547, 0.87589
0.91045, 0.87396
0.91542, 0.87195
0.92040, 0.86986
0.92537, 0.86783
0.93035, 0.86573
0.93532, 0.86362
0.94030, 0.86154
0.94527, 0.85947
0.95025, 0.85730
0.95522, 0.85502
0.96020, 0.85270
0.96517, 0.85039
0.97015, 0.84802
0.97512, 0.84570
0.98010, 0.84332
0.98507, 0.84088
0.99005, 0.83842
0.99502, 0.83606


==> figures/data/specialization_most_frequent_child.csv <==
ratio_specialized, accuracy
0.00498, 0.99903
0.00995, 0.99130
0.01493, 0.99420
0.01990, 0.99565
0.02488, 0.99236
0.02985, 0.98945
0.03483, 0.99096
0.03980, 0.99094
0.04478, 0.99173
0.04975, 0.98951
0.05473, 0.99047
0.05970, 0.98429
0.06468, 0.98550
0.06965, 0.98654
0.07463, 0.98743
0.07960, 0.98822
0.08458, 0.98891
0.08955, 0.98953
0.09453, 0.98949
0.09950, 0.98833
0.10448, 0.98884
0.10945, 0.98785
0.11443, 0.98649
0.11940, 0.97944
0.12438, 0.97694
0.12935, 0.96842
0.13433, 0.95926
0.13930, 0.96071
0.14428, 0.96117
0.14925, 0.93950
0.15423, 0.92733
0.15920, 0.92960
0.16418, 0.93173
0.16915, 0.93374
0.17413, 0.93564
0.17910, 0.93742
0.18408, 0.93911
0.18905, 0.94072
0.19403, 0.94224
0.19900, 0.94368
0.20398, 0.94505
0.20896, 0.93771
0.21393, 0.93916
0.21891, 0.94054
0.22388, 0.94120
0.22886, 0.92327
0.23383, 0.90820
0.23881, 0.91011
0.24378, 0.91195
0.24876, 0.91371
0.25373, 0.91540
0.25871, 0.91703
0.26368, 0.91859
0.26866, 0.92010
0.27363, 0.92155
0.27861, 0.92169
0.28358, 0.91228
0.28856, 0.91379
0.29353, 0.91525
0.29851, 0.91667
0.30348, 0.91497
0.30846, 0.91413
0.31343, 0.91111
0.31841, 0.90892
0.32338, 0.90504
0.32836, 0.89133
0.33333, 0.89258
0.33831, 0.89416
0.34328, 0.89569
0.34826, 0.89718
0.35323, 0.89863
0.35821, 0.90004
0.36318, 0.90093
0.36816, 0.89754
0.37313, 0.89337
0.37811, 0.88886
0.38308, 0.88293
0.38806, 0.87572
0.39303, 0.86464
0.39801, 0.85383
0.40299, 0.84329
0.40796, 0.83559
0.41294, 0.83757
0.41791, 0.83950
0.42289, 0.83922
0.42786, 0.83121
0.43284, 0.83084
0.43781, 0.82140
0.44279, 0.81217
0.44776, 0.81306
0.45274, 0.81246
0.45771, 0.80363
0.46269, 0.79499
0.46766, 0.78653
0.47264, 0.77825
0.47761, 0.77014
0.48259, 0.76221
0.48756, 0.75443
0.49254, 0.75378
0.49751, 0.75624
0.50249, 0.75865
0.50746, 0.75870
0.51244, 0.75212
0.51741, 0.74699
0.52239, 0.74940
0.52736, 0.74941
0.53234, 0.74662
0.53731, 0.74435
0.54229, 0.73936
0.54726, 0.73264
0.55224, 0.73081
0.55721, 0.73321
0.56219, 0.73558
0.56716, 0.73165
0.57214, 0.72529
0.57711, 0.72050
0.58209, 0.72289
0.58706, 0.72524
0.59204, 0.72639
0.59701, 0.72349
0.60199, 0.72086
0.60697, 0.71710
0.61194, 0.71127
0.61692, 0.70554
0.62189, 0.69989
0.62687, 0.69434
0.63184, 0.68887
0.63682, 0.68349
0.64179, 0.67819
0.64677, 0.67736
0.65174, 0.67983
0.65672, 0.68225
0.66169, 0.68464
0.66667, 0.68699
0.67164, 0.68931
0.67662, 0.69160
0.68159, 0.68924
0.68657, 0.68487
0.69154, 0.68002
0.69652, 0.67516
0.70149, 0.67037
0.70647, 0.66565
0.71144, 0.66765
0.71642, 0.66981
0.72139, 0.66519
0.72637, 0.66063
0.73134, 0.65614
0.73632, 0.65171
0.74129, 0.64733
0.74627, 0.64302
0.75124, 0.63876
0.75622, 0.63456
0.76119, 0.63041
0.76617, 0.62632
0.77114, 0.62227
0.77612, 0.61970
0.78109, 0.62212
0.78607, 0.62452
0.79104, 0.62688
0.79602, 0.62921
0.80100, 0.63151
0.80597, 0.63379
0.81095, 0.63603
0.81592, 0.63825
0.82090, 0.63885
0.82587, 0.63641
0.83085, 0.63260
0.83582, 0.62883
0.84080, 0.62511
0.84577, 0.62144
0.85075, 0.61780
0.85572, 0.61896
0.86070, 0.62117
0.86567, 0.62334
0.87065, 0.62550
0.87562, 0.62712
0.88060, 0.62358
0.88557, 0.62007
0.89055, 0.61661
0.89552, 0.61318
0.90050, 0.60979
0.90547, 0.60644
0.91045, 0.60313
0.91542, 0.59985
0.92040, 0.59661
0.92537, 0.59340
0.93035, 0.59023
0.93532, 0.58709
0.94030, 0.58398
0.94527, 0.58091
0.95025, 0.57787
0.95522, 0.57486
0.96020, 0.57549
0.96517, 0.57768
0.97015, 0.57985
0.97512, 0.58199
0.98010, 0.58411
0.98507, 0.58621
0.99005, 0.58671
0.99502, 0.58537

